Learning to Divide and Conquer for Online Multi-Target Tracking

Online Multiple Target Tracking (MTT) is often addressed within the tracking-by-detection paradigm. Detections are previously extracted independently in each frame and then objects trajectories are built by maximizing specifically designed coherence functions. Nevertheless, ambiguities arise in presence of occlusions or detection errors. In this paper we claim that the ambiguities in tracking could be solved by a selective use of the features, by working with more reliable features if possible and exploiting a deeper representation of the target only if necessary. To this end, we propose an online divide and conquer tracker for static camera scenes, which partitions the assignment problem in local subproblems and solves them by selectively choosing and combining the best features. The complete framework is cast as a structural learning task that unifies these phases and learns tracker parameters from examples. Experiments on two different datasets highlights a significant improvement of tracking performances (MOTA +10%) over the state of the art.

==> AC_COMMENTS.txt <==
Dear AC,
thank you for all the time spent on our submission.

While two reviewers agree the paper is clear, well written and technically correct, R1 instead points out the technical part is poorly described, criticizing the notation. Most of the symbols R1 says to be undefined are actually defined in the text. Nevertheless, we checked math consistency once again.

In addition, R1 says “the method is interesting” but “way too simple (in some parts)” at the same time. Although we do not consider our method so simple, we believe that outperforming the SOA with a simple method is a strength and not a weakness.

Eventually, two reviewers ask to better explicit the work is designed for static cameras. We clarified it throughout the paper. If you find it useful, we will change the title as well but was not requested.

Thanks again,
authors

==> ICCV _4_arxiv/AC_COMMENTS.txt <==
Dear AC,
thank you for all the time spent on our submission.

While two reviewers agree the paper is clear, well written and technically correct, R1 instead points out the technical part is poorly described, criticizing the notation. Most of the symbols R1 says to be undefined are actually defined in the text. Nevertheless, we checked math consistency once again.

In addition, R1 says “the method is interesting” but “way too simple (in some parts)” at the same time. Although we do not consider our method so simple, we believe that outperforming the SOA with a simple method is a strength and not a weakness.

Eventually, two reviewers ask to better explicit the work is designed for static cameras. We clarified it throughout the paper. If you find it useful, we will change the title as well but was not requested.

Thanks again,
authors

==> ICCV _4_arxiv/README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> ICCV _4_arxiv/REBUTTAL_DEF.txt <==
Thanks to AC and reviewers for their time, all comments were thoughtful and helped us improve the paper.
We address concerns about the method, then experiments and general comments.
Line numbers are from 1st version.

METHOD
------

## R1: "divide" step is way too simple, any tracker incorporates such clustering

We understand your concerns but, although simple, distance information is often effective.
The driving question underlying our work is whether we can find an effective way to reduce the use of complex (but unstable) features, as it cognitively happens in our brain through spatial features (cf. [13]). Complex features cannot be used to decide when not to trust them.
“Divide” through clustering is not limited to enforce spatial locality in solution search  (as any tracker does through "gating" functions), but rather to select the features needed to solve the associations.

## R1: the comparison in Tab.2 does not support the importance of using less features in simple set association

We agree: less is not necessarily better! We want to remark that is not the use of *less* features which we claim increases robustness, but is the *selective* use of them, as stated throughout the paper. Feature extraction is not always a reliable process, cf. [19] among others.
We agree on the need to test such claim and the experiment you propose is indeed the one performed in Tab.2, as detailed in lines 777-781. We acknowledge that the poor choice of *no Z* in Tab.2 and the caption were misleading, so we made them clearer.


EXPERIMENTS
-----------

## R1: the authors report results on static scene only (Tab.3)

As R14 highlighted, our method is designed to work in static scenes only. We stated this in lines 689-693: it was never our intention to trick the reader into believing differently. As also suggested by R14, now we point it out in abstract, introduction and at the top of experiments.

## R14,R1: is learning sensitive to dataset being tested? do we have to re-train model when scene changes? are tests on MCD contaminated?

The generalization ability of LDCT can be appreciated in the MOT challenge experiment, where train/test sequences are different (http://motchallenge.net). We now made this clear in the the paper as we agree with R14 and R1 on its importance. Of course, train/test seqs have to be somehow similar for learning to be helpful.
We understand the criticism of R1 on training contamination on MCD, but we think it is a misunderstanding due to an unclear sentence in Sec.8.2, now rephrased. We choose 30% of each video, but training is done altogether, not for each sequence alone. This is a common practice in MTT literature.


MISC
----

## R1: notation errors

1) n is undefined -> we updated the paper on that. Thank you.
2) \xi is not defined -> please see line 300.
3) eq.(11) and eq.(3) are not consistent -> they are consistent, but at the same time R1 is right as they differ in occlusion handling which was not yet introduced in eq.(3). For clarity, we removed the ref to eq.(3) from line 497.
4) \theta is not learnt -> please see footnote in page 5: \theta is a subset of w, which is learned in Sec.7. We understand that a footnote might not be read, so we moved it in the main text.

## R14: discussion on track initiation and termination

We agree on the importance of this discussion. Track term/init is governed by \xi parameter, defined in line 300 and present in matrices D_in, T_out (line 300) and H_occ (line 425). This parameter is learned as a bias term, lines 483-485 and Eq.(9). We updated line 485 to highlight it.

## R14: additional reference

Added

## R14: MT/ML absolute values

Suppl material uploads are not allowed at this stage, we'll update it for cam ready.

## R16: kalman filtering

Added a note in the paper (632) and we'll add a sec in suppl. for cam ready.

## R16: simple global NN cast into our framework

This is a constructive experiment and we decided to add it as a baseline.
Sec.8.3 updated. Thank you.

==> ICCV _4_arxiv/gnuplot/Copy_of_survPETS.dat <==
1 0.998928751908987 0.998827518195265 0.999760308480171 0.999874633290323 1 1 0.999366072418827
2 0.995750582806863 0.996588102300796 0.999486229444635 0.998707712076686 1 1 0.999271453185813
3 0.994838296760520 0.995840042441803 0.999463034884697 0.998396136940373 1 0.516129032258065 0.998689035208239
4 0.994074580402663 0.995386850921902 0.998468645796138 0.997285507434949 1 0.500000000000000 0.998451910902454
5 0.993666739589710 0.995345003470426 0.998262089922122 0.996303619409465 1 0.485714285714286 0.998340324666630
6 0.992012263997898 0.995175384386208 0.997348823056001 0.993955730058181 1 0.437500000000000 0.996483868896064
7 0.990950974075274 0.994495809124574 0.996884723036883 0.993744818258373 1 0.392156862745098 0.995851609441151
8 0.990945992985387 0.993860847037568 0.996448899843700 0.993250770698867 1 0.342105263157895 0.995600853635750
9 0.989853285903355 0.993746177885555 0.996304450664517 0.991392003678324 1 0.328571428571429 0.995387270427886
10 0.989515918733647 0.993251835999221 0.995115880897517 0.991284071170166 1 0.310344827586207 0.995076335004059
11 0.987663168050740 0.992332616038653 0.992989518231127 0.991127153232207 1 0.307692307692308 0.994750545196458
12 0.985534544047870 0.990859204261054 0.992247410283100 0.990664211343237 1 0.305555555555556 0.994704914070863
13 0.985488116973224 0.990407091577803 0.992000880904769 0.989547383715859 1 0.303370786516854 0.994499317089798
14 0.984158021599741 0.990255734375372 0.989942098987452 0.989275589700788 1 0.280000000000000 0.994363873922758
15 0.983459760760134 0.989286694225183 0.989809548464894 0.989069757558328 0.993197278911565 0.262626262626263 0.994241111989876
16 0.979791644052666 0.989097297202952 0.989743012899625 0.988212036411179 0.992307692307692 0.258064516129032 0.993810176930692
17 0.979675265001126 0.988518124173542 0.989133094108268 0.987062213314090 0.991379310344828 0.254237288135593 0.993423670424739
18 0.977309437378504 0.988030704538263 0.988714328899242 0.986633417879218 0.990384615384615 0.243243243243243 0.993320499363232
19 0.977136063760219 0.987116446597166 0.988648017023597 0.985647060117928 0.989795918367347 0.240000000000000 0.993147671362562
20 0.974434522425448 0.986389389377573 0.988472165705926 0.984427754527204 0.989010989010989 0.239436619718310 0.992085543311755
21 0.974080221658603 0.986310849803825 0.988223050484951 0.981862240361778 0.988888888888889 0.235955056179775 0.991943393293003
22 0.973526964538653 0.985422429409458 0.988183952781683 0.981576396778802 0.986301369863014 0.234042553191489 0.991766980329931
23 0.973144666379767 0.984780007369003 0.987302229654148 0.979956907825044 0.986046511627907 0.233333333333333 0.990872449881887
24 0.972771953737715 0.983917275786489 0.987274596828641 0.979541631172580 0.985714285714286 0.229166666666667 0.990846982174205
25 0.972078369177040 0.982762700709471 0.986970934811782 0.978940594138962 0.985294117647059 0.229166666666667 0.990312417413798
26 0.970592939911865 0.982507660219040 0.985824217622246 0.978563681429953 0.983606557377049 0.225352112676056 0.989822218801791
27 0.967568138174047 0.981882296608686 0.985557048617854 0.978355177533273 0.983606557377049 0.220338983050847 0.989529039550041
28 0.959674051566052 0.981496885946787 0.984560367152548 0.977291519278988 0.983050847457627 0.220000000000000 0.989231812445741
29 0.959190997111225 0.981461227452041 0.983234449360347 0.975805494171065 0.983050847457627 0.218181818181818 0.988063958068806
30 0.950907327943259 0.981105605525913 0.983077489440668 0.975590065873021 0.980000000000000 0.217391304347826 0.987288410045216
31 0.950747214826612 0.980932041047847 0.981988965224193 0.974741085253335 0.979166666666667 0.213114754098361 0.986319743712653
32 0.945688806791557 0.980638685636443 0.981634200456783 0.973234367759964 0.978723404255319 0.208333333333333 0.985671985652082
33 0.931338800660895 0.980389285120115 0.981330111531697 0.970742903161450 0.977099236641221 0.203703703703704 0.985601359817439
34 0.930503992149659 0.979438622446643 0.981201467141947 0.970668187647984 0.976744186046512 0.200000000000000 0.984739602245641
35 0.930162427189828 0.977104144211933 0.980461051750817 0.955037296012941 0.976190476190476 0.198717948717949 0.984576174598497
36 0.927176639777378 0.976422443546204 0.976536736361851 0.931217697782111 0.975609756097561 0.194690265486726 0.984223085554000
37 0.920167787686959 0.975888307396402 0.976166616906516 0.920751885310538 0.974358974358974 0.189655172413793 0.983808054965249
38 0.918316706831273 0.975144432304946 0.974911718677711 0.909201941805229 0.974358974358974 0.188405797101449 0.983201517108655
39 0.911623610271794 0.973640609642109 0.974602762957811 0.853641689901322 0.973333333333333 0.186813186813187 0.983193742953109
40 0.906632648121765 0.972753113963508 0.973767528056776 0.844927446082053 0.972972972972973 0.183333333333333 0.983005210625049
41 0.903153130639183 0.971659478472065 0.973233770419068 0.835002945682410 0.971428571428571 0.178571428571429 0.982686274609578
42 0.901967890702947 0.950355871012260 0.973193284964869 0.834124317265666 0.969465648854962 0.178082191780822 0.982650250749193
43 0.900340210472844 0.941927740495814 0.972779834160742 0.810861962764346 0.967948717948718 0.178082191780822 0.982154725605709
44 0.899645585891071 0.931754828459176 0.972750400751255 0.798372342993916 0.967032967032967 0.177570093457944 0.981815199657660
45 0.893482005354892 0.928111767458312 0.972215060813900 0.794420025244780 0.965116279069768 0.173913043478261 0.981243070208599
46 0.885558519109691 0.924633782466817 0.972092442767880 0.794401877199773 0.964285714285714 0.171875000000000 0.981144617095510
47 0.881366026930898 0.920438088122130 0.971739259749022 0.792138954222203 0.963636363636364 0.171428571428571 0.980604692090157
48 0.859880077312173 0.914178497846199 0.971682564879694 0.791003416241953 0.960526315789474 0.168831168831169 0.980521961150396
49 0.858037113326573 0.914119940817192 0.970304372502767 0.783510346526412 0.957746478873239 0.166666666666667 0.980241349088491
50 0.855522224452878 0.912575846070089 0.962170756919775 0.781306636181557 0.956043956043956 0.166666666666667 0.978961344053371
51 0.853549507288019 0.909694383185961 0.953865700715850 0.775726721086768 0.955357142857143 0.162790697674419 0.978958836200841
52 0.853438811454840 0.907023453495250 0.947881727852020 0.771667627998306 0.954545454545455 0.161616161616162 0.978837646674479
53 0.851085490987561 0.906599906882110 0.943562185057287 0.765804809834868 0.953703703703704 0.159090909090909 0.978025276490403
54 0.850016924117918 0.902735812075120 0.936341655869302 0.763627402494422 0.953125000000000 0.157894736842105 0.977053419405557
55 0.846674753614314 0.898778607706489 0.906144716316953 0.759059593952482 0.949494949494950 0.157303370786517 0.976435956111001
56 0.840659829071267 0.872386545491253 0.896264524738833 0.758714796986735 0.948051948051948 0.153846153846154 0.975875717118255
57 0.839455788419463 0.865354747497594 0.889135964771631 0.754863183627650 0.943661971830986 0.153846153846154 0.974959481345693
58 0.824772101429364 0.863758192250139 0.888235158553591 0.752484268359759 0.941176470588235 0.152542372881356 0.974786692133868
59 0.822492475676657 0.848700873524639 0.880950462464300 0.751565740307522 0.931623931623932 0.152173913043478 0.974304341505944
60 0.822236996757787 0.839826875023404 0.870239007045730 0.750508792947259 0.923913043478261 0.151898734177215 0.973918357060029
61 0.813716469711091 0.839761431966435 0.850571934539174 0.747662132555341 0.921568627450980 0.149122807017544 0.973007100259348
62 0.784692158546611 0.835739805833423 0.848313849656830 0.741280364529748 0.921052631578947 0.148148148148148 0.972886646143200
63 0.779691380228214 0.835332240938841 0.827964204361526 0.726863766251967 0.916666666666667 0.147727272727273 0.972614307875600
64 0.771037784167425 0.835087229103872 0.825347735189987 0.723318318109104 0.906250000000000 0.146067415730337 0.972279901447374
65 0.770104430951852 0.833967850173279 0.804877130326142 0.719212022699875 0.887640449438202 0.145833333333333 0.972126148363090
66 0.769820926778086 0.833055488524035 0.803522323290785 0.718792410230431 0.886904761904762 0.144444444444444 0.972085009143380
67 0.765573767882523 0.826984127317135 0.789180485005450 0.715222747374801 0.885245901639344 0.142857142857143 0.971805450895433
68 0.765324838951319 0.805263078730872 0.785740352523705 0.714217022249680 0.876543209876543 0.142857142857143 0.971242194636276
69 0.764867714668431 0.799988656134738 0.784645926741831 0.711496485862402 0.866666666666667 0.135135135135135 0.970970527647242
70 0.764759040201498 0.798323599345463 0.782045219871582 0.710214422210371 0.857142857142857 0.134146341463415 0.970916623926567
71 0.764179770853919 0.792108878659348 0.778938919486877 0.709118973557291 0.855319148936170 0.133333333333333 0.970849985603232
72 0.764136375812238 0.791050970072054 0.774875424232727 0.706821471408241 0.846808510638298 0.131868131868132 0.970052642609331
73 0.757761081046975 0.790314629825711 0.769682447645211 0.701007972591072 0.800000000000000 0.130952380952381 0.956521318168103
74 0.755278056536764 0.787227885710308 0.757108309177308 0.700464989802985 0.794392523364486 0.130434782608696 0.945299914833656
75 0.754593591663575 0.783766516565493 0.756388391763896 0.695137080968496 0.789473684210526 0.130177514792899 0.936525738624034
76 0.750032933379306 0.780677294133306 0.738060429251158 0.689626416241737 0.781818181818182 0.129870129870130 0.935300577358452
77 0.741788009199864 0.725832858385454 0.735489194787816 0.689576637132979 0.775862068965517 0.125000000000000 0.934493411490800
78 0.740472198146633 0.721274155904324 0.731323845768756 0.685886493665955 0.775229357798165 0.122222222222222 0.931683928077981
79 0.737090219150368 0.721215538661882 0.730007739717346 0.684018715731806 0.769953051643193 0.118556701030928 0.929020786944344
80 0.733372894812307 0.720216907604484 0.707108446305538 0.682747425951381 0.758104738154613 0.118421052631579 0.917435946299996
81 0.730046837489906 0.720014644194180 0.702353717311840 0.672026612232500 0.757142857142857 0.117647058823529 0.916642293928979
82 0.705081087497960 0.669033213714398 0.684396368828197 0.670693382277902 0.755555555555556 0.116883116883117 0.887786136561619
83 0.700473231755745 0.666498764070892 0.681768968417636 0.666643780663002 0.750000000000000 0.116438356164384 0.887093802269955
84 0.663730365844588 0.661109396499111 0.681453984857118 0.664446091996826 0.740259740259740 0.115384615384615 0.886951860151025
85 0.663097408636517 0.658568218967140 0.671804970054353 0.658405859985940 0.710526315789474 0.114942528735632 0.876903065695967
86 0.654225342533249 0.657593435072702 0.670258548048837 0.650317726473439 0.705521472392638 0.114754098360656 0.876727875615104
87 0.648377871445908 0.655596132195295 0.656397251825421 0.642332406761280 0.691176470588235 0.112676056338028 0.869658710117607
88 0.623149471848653 0.653186934873218 0.650901510974663 0.642248344726755 0.685393258426966 0.111111111111111 0.862067275266883
89 0.622536676857430 0.648806128575554 0.619766638214978 0.623127254857164 0.683168316831683 0.111111111111111 0.861415015764405
90 0.620678131618810 0.647393017705891 0.611444347349893 0.618277306321169 0.680272108843537 0.109803921568627 0.861401313618236
91 0.620216260666630 0.641413516814192 0.610689620964621 0.581118527999529 0.670886075949367 0.109756097560976 0.850499811238714
92 0.610921925733123 0.636872654473988 0.594425250734130 0.577077566706705 0.666666666666667 0.109243697478992 0.838207158810568
93 0.604230981678062 0.602861076744262 0.590509609325321 0.576727322696551 0.654867256637168 0.108843537414966 0.835381308913652
94 0.595684643001715 0.594940418194848 0.528820623040956 0.573401382733306 0.652777777777778 0.107142857142857 0.834876148018863
95 0.590932689885918 0.585408107791030 0.524089212999964 0.566701290516780 0.616352201257862 0.107142857142857 0.821418399763111
96 0.586277541870178 0.579149803396517 0.512926940804009 0.548265509703188 0.608695652173913 0.104761904761905 0.812206389273556
97 0.548711024591299 0.576624187918813 0.509579518212691 0.546861438418993 0.606643356643357 0.103286384976526 0.807898120065246
98 0.547989838258466 0.574364019339470 0.481647963536043 0.535650949391138 0.597560975609756 0.102941176470588 0.807058545718519
99 0.546665955641429 0.571990077883950 0.476256184516999 0.531101184799680 0.575000000000000 0.102941176470588 0.800368272126887
100 0.543487274362009 0.568838954151083 0.464393327705688 0.520362852784030 0.560000000000000 0.102040816326531 0.800360797050569
101 0.531713274108165 0.552285962362562 0.427111855542758 0.506821464973451 0.555555555555556 0.102040816326531 0.797554040485668
102 0.530743772017595 0.538979888339702 0.387680016917858 0.506214613617831 0.543859649122807 0.101604278074866 0.794510833562665
103 0.525025011177843 0.538715864677480 0.332602009802550 0.502622032282147 0.541666666666667 0.100775193798450 0.791762730510582
104 0.521975298584462 0.532542295738715 0.328772610921714 0.483154893017445 0.527777777777778 0.0987654320987654 0.791070431609755
105 0.513924733395280 0.513122887782674 0.308565429828850 0.480070410933972 0.525423728813559 0.0985915492957746 0.784010171405499
106 0.502166861062397 0.505450658652719 0.296227119398125 0.463301373772112 0.516129032258065 0.0972222222222222 0.769505014514252
107 0.498420722252816 0.505033761053419 0.290909468358142 0.462156643561585 0.510309278350515 0.0972222222222222 0.764705471572732
108 0.496035824230208 0.496311912421255 0.286071206004300 0.441270883951138 0.502645502645503 0.0952380952380952 0.764125730415656
109 0.488554018529654 0.491088607882606 0.273379834808408 0.441138023336421 0.488095238095238 0.0952380952380952 0.743258899735243
110 0.482497391723581 0.489034115872174 0.256244834087191 0.439797530960297 0.485714285714286 0.0937500000000000 0.733361874077085
111 0.475216511014962 0.487813893799350 0.189380316484191 0.427676698751544 0.479166666666667 0.0930232558139535 0.721361035977774
112 0.449190925527947 0.482092995079548 0.185981150138435 0.424504375845816 0.472636815920398 0.0928571428571429 0.718020978237102
113 0.445976716483576 0.463671389663148 0.184082131994879 0.422557912251785 0.468750000000000 0.0916030534351145 0.712514919903160
114 0.441069374375380 0.459370649324250 0.183806344607518 0.397966846160784 0.457364341085271 0.0902255639097744 0.684828622670319
115 0.437949906974929 0.437319834630760 0.158366813121777 0.378738074191836 0.447619047619048 0.0895522388059701 0.681932052897071
116 0.435643054006726 0.433997970619211 0.158094201486975 0.354677182569602 0.441860465116279 0.0885416666666667 0.678614893718336
117 0.422087243568036 0.432171830132661 0.144658536518612 0.351611072014008 0.437500000000000 0.0829015544041451 0.672050388886084
118 0.416774659756254 0.417846307401052 0.124978447234434 0.347409478993137 0.436619718309859 0.0818181818181818 0.671938606968839
119 0.391288441649705 0.415674950184636 0.124950351151650 0.346876010377809 0.434782608695652 0.0769230769230769 0.662936061704631
120 0.378904387669249 0.412735712616561 0.123818386402752 0.344028392700670 0.416666666666667 0.0735294117647059 0.652803533940195
121 0.373075011423996 0.410614537371595 0.108162174013134 0.342941536498150 0.410958904109589 0.0730337078651685 0.626525194731063
122 0.346573689666353 0.395637085154425 0.100664347739443 0.333687178209178 0.400000000000000 0.0714285714285714 0.587152303053167
123 0.344344661603311 0.387141747493270 0.0992235323371928 0.331317925126248 0.393939393939394 0.0693069306930693 0.542667638911038
124 0.336397866524886 0.372756087124023 0.0976815455266746 0.327205052151271 0.393258426966292 0.0692640692640693 0.516979066836147
125 0.305303725792312 0.356078708471157 0.0946054766263226 0.313512890452689 0.390374331550802 0.0689655172413793 0.510743513815551
126 0.295903972206933 0.343633502501439 0.0938039356333583 0.297496095036096 0.387755102040816 0.0688073394495413 0.509909268639734
127 0.286929837723445 0.330283460894785 0.0936321425727871 0.284166979442835 0.381818181818182 0.0680851063829787 0.504618616695457
128 0.273223960376443 0.329171837510913 0.0885992120912491 0.252805273969931 0.381546134663342 0.0636363636363636 0.501644153478041
129 0.265931487969315 0.320462778054703 0.0688888336988448 0.227093820585709 0.380000000000000 0.0628930817610063 0.488742063276526
130 0.246754580986718 0.320136683759246 0.0686317452034836 0.188574566262432 0.369863013698630 0.0613496932515337 0.470615402823808
131 0.237344003696161 0.311250990164669 0.0615088892746714 0.146360588949475 0.329545454545455 0.0610687022900763 0.458917994899721
132 0.188037382853874 0.306045025980276 0.0420744451681131 0.125193509782566 0.313653136531365 0.0601092896174863 0.433779484826918
133 0.187434487448932 0.271976936684046 0.0351038784407869 0.120780170936675 0.300518134715026 0.0581395348837209 0.400793474754566
134 0.179798684522326 0.240625976374119 0.0348415816106915 0.0470500106359541 0.298850574712644 0.0506993006993007 0.396923036122138
135 0.175967783381526 0.186751838646646 0.0341339002393148 0.0366044647296459 0.296296296296296 0.0500000000000000 0.345229111481721
136 0.165206856813284 0.155935706739746 0.0319139515969055 0.0221413175178056 0.292134831460674 0.0479704797047971 0.326587460732502
137 0.162812385734693 0.146462777102732 0.0245303180673276 0.0220341664872260 0.269662921348315 0.0468085106382979 0.323578871509761
138 0.131361577508879 0.127447940788560 0.0142656827871567 0 0.266272189349112 0.0399002493765586 0.318728010552549
139 0.108815825693539 0.121275901010320 0 0 0.211538461538462 0.0372093023255814 0.251412689458683
140 0 0.108162337504567 0 0 0 0.0324189526184539 0.248720814067652
141 0 0 0 0 0 0 0

==> ICCV _4_arxiv/gnuplot/survGVEII.dat <==
1 0.999737171417919 0.900000000000000 1 1 0.915254237288136 1
2 0.999702351879257 0.900000000000000 1 1 0.777777777777778 1
3 0.998378950320004 0.900000000000000 1 1 0.738461538461539 1
4 0.998352355846785 0.900000000000000 1 1 0.675000000000000 1
5 0.998253821623196 0.900000000000000 1 1 0.585365853658537 1
6 0.998219386213936 0.900000000000000 1 1 0.563829787234043 1
7 0.996999430209374 0.900000000000000 1 1 0.563492063492064 1
8 0.996134668554089 0.900000000000000 1 1 0.542713567839196 1
9 0.995765493225416 0.900000000000000 1 1 0.529411764705882 1
10 0.995603039024384 0.900000000000000 1 1 0.524590163934426 1
11 0.995374881613599 0.900000000000000 1 1 0.500000000000000 1
12 0.994375996285317 0.900000000000000 1 1 0.500000000000000 1
13 0.994265698721256 0.900000000000000 1 1 0.500000000000000 1
14 0.994043829010333 0.900000000000000 1 1 0.476658476658477 1
15 0.993629647009690 0.900000000000000 1 1 0.476510067114094 1
16 0.993587145849986 0.900000000000000 1 1 0.473684210526316 1
17 0.992342355471399 0.900000000000000 1 1 0.446428571428571 1
18 0.991903500327977 0.895098039215686 0.995098039215686 1 0.444444444444444 1
19 0.991254424770302 0.894764397905759 0.994764397905759 1 0.443478260869565 1
20 0.991204154272800 0.893197278911565 0.993197278911565 1 0.434579439252336 1
21 0.990624900428648 0.892307692307692 0.992307692307692 1 0.422680412371134 1
22 0.990500909059659 0.890740740740741 0.990740740740741 1 0.415584415584416 1
23 0.990327767006566 0.887096774193548 0.987096774193548 1 0.413793103448276 1
24 0.990257568510116 0.885074626865672 0.985074626865672 1 0.410000000000000 1
25 0.990154209182570 0.883471074380165 0.983471074380165 1 0.405172413793103 1
26 0.989836016612438 0.882905982905983 0.982905982905983 1 0.403508771929825 1
27 0.989586154752654 0.882758620689655 0.982758620689655 1 0.402877697841727 1
28 0.989425557989937 0.882035928143713 0.982035928143713 1 0.401960784313726 1
29 0.989383373323637 0.881818181818182 0.981818181818182 1 0.401098901098901 1
30 0.989210159772470 0.880392156862745 0.980392156862745 1 0.400000000000000 1
31 0.989047432817742 0.880000000000000 0.980000000000000 1 0.392523364485981 1
32 0.988830533663432 0.879591836734694 0.979591836734694 1 0.381909547738693 1
33 0.988704656103051 0.879381443298969 0.979381443298969 1 0.377622377622378 1
34 0.988267183063767 0.879166666666667 0.979166666666667 1 0.377192982456140 1
35 0.988000051976050 0.878417266187050 0.978417266187050 1 0.373219373219373 1
36 0.987829123382773 0.877272727272727 0.977272727272727 1 0.367088607594937 1
37 0.984800194999755 0.873684210526316 0.973684210526316 1 0.363636363636364 1
38 0.984536791066389 0.873214285714286 0.973214285714286 1 0.359756097560976 1
39 0.984502551284685 0.872027972027972 0.972027972027972 1 0.359477124183007 1
40 0.984126470200855 0.871590909090909 0.971590909090909 1 0.357142857142857 1
41 0.984038282296156 0.870000000000000 0.970000000000000 1 0.355932203389831 1
42 0.983420824298606 0.869696969696970 0.969696969696970 1 0.348571428571429 1
43 0.983312306860009 0.869230769230769 0.969230769230769 1 0.347560975609756 1
44 0.982699238889024 0.869072164948454 0.969072164948454 1 0.345132743362832 1
45 0.982278340466519 0.868992248062016 0.968992248062015 1 0.343915343915344 1
46 0.982207731764559 0.868152866242038 0.968152866242038 1 0.340136054421769 1
47 0.982138060939854 0.867741935483871 0.967741935483871 1 0.339393939393939 1
48 0.981838551248146 0.867741935483871 0.967741935483871 1 0.337662337662338 1
49 0.980721818706098 0.866666666666667 0.966666666666667 1 0.337500000000000 1
50 0.980427656617848 0.866101694915254 0.966101694915254 1 0.336065573770492 1
51 0.979580148321981 0.866101694915254 0.966101694915254 1 0.335766423357664 1
52 0.979176174800441 0.865147453083110 0.965147453083110 1 0.335714285714286 1
53 0.978953537811959 0.864824120603015 0.964824120603015 1 0.333333333333333 1
54 0.977675276182278 0.864285714285714 0.964285714285714 1 0.333333333333333 1
55 0.977645445407513 0.862962962962963 0.962962962962963 1 0.330357142857143 1
56 0.977492529827547 0.862790697674419 0.962790697674419 1 0.329411764705882 1
57 0.977447697358947 0.861165048543689 0.961165048543689 1 0.328859060402685 1
58 0.977364322102613 0.860784313725490 0.960784313725490 1 0.328358208955224 1
59 0.977185935642704 0.860784313725490 0.960784313725490 1 0.327485380116959 1
60 0.977134732938662 0.860396039603960 0.960396039603960 1 0.327380952380952 1
61 0.977003859267529 0.859016393442623 0.959016393442623 1 0.326732673267327 1
62 0.976835254216481 0.858904109589041 0.958904109589041 1 0.325000000000000 1
63 0.976766149656658 0.857446808510638 0.957446808510638 1 0.324561403508772 1
64 0.976425422278541 0.857446808510638 0.957446808510638 1 0.321739130434783 1
65 0.976199162177504 0.856521739130435 0.956521739130435 1 0.320388349514563 1
66 0.973627155563448 0.855056179775281 0.955056179775281 1 0.319587628865979 1
67 0.973560748265230 0.854545454545455 0.954545454545455 1 0.318181818181818 1
68 0.972934432719848 0.854545454545455 0.954545454545455 1 0.315384615384615 1
69 0.972332841688596 0.854248366013072 0.954248366013072 1 0.313131313131313 1
70 0.971562303827198 0.853846153846154 0.953846153846154 1 0.312500000000000 1
71 0.971549925864034 0.853488372093023 0.953488372093023 1 0.311926605504587 1
72 0.971415424506459 0.853125000000000 0.953125000000000 1 0.311557788944724 1
73 0.967367832393334 0.852631578947368 0.952631578947368 1 0.311320754716981 1
74 0.964106470186978 0.851388888888889 0.951388888888889 1 0.310344827586207 1
75 0.963828104770387 0.849494949494950 0.949494949494950 1 0.306818181818182 1
76 0.962845552376441 0.849275362318841 0.949275362318841 1 0.304347826086957 1
77 0.962818090469286 0.848275862068966 0.948275862068966 1 0.301886792452830 1
78 0.960628432216328 0.848148148148148 0.948148148148148 1 0.301724137931035 1
79 0.959848711135125 0.847712418300654 0.947712418300654 1 0.298245614035088 1
80 0.954420024169855 0.847712418300654 0.947712418300654 1 0.297560975609756 1
81 0.954251453379620 0.847368421052632 0.947368421052632 1 0.295857988165681 1
82 0.953945076616934 0.846308724832215 0.946308724832215 1 0.294117647058824 1
83 0.953512547667301 0.844444444444444 0.944444444444444 1 0.294117647058824 1
84 0.952673856697882 0.843925233644860 0.943925233644860 1 0.293413173652695 1
85 0.946569758250514 0.842307692307692 0.942307692307692 1 0.293193717277487 1
86 0.944430096953009 0.841860465116279 0.941860465116279 1 0.292307692307692 1
87 0.942737094755383 0.841176470588235 0.941176470588235 1 0.292134831460674 1
88 0.942309849123475 0.839393939393940 0.939393939393939 1 0.291666666666667 1
89 0.941393250675898 0.839393939393940 0.939393939393939 1 0.291666666666667 1
90 0.936771300262126 0.839086294416244 0.939086294416244 1 0.290909090909091 1
91 0.936106140476683 0.838931297709924 0.938931297709924 1 0.290697674418605 1
92 0.935617986322555 0.838356164383562 0.938356164383562 1 0.285714285714286 1
93 0.934564213360173 0.837500000000000 0.937500000000000 1 0.284615384615385 1
94 0.934104405135008 0.837062937062937 0.937062937062937 1 0.284182305630027 1
95 0.933862978578525 0.836585365853659 0.936585365853659 1 0.282828282828283 1
96 0.930331073726923 0.836170212765958 0.936170212765958 1 0.282178217821782 1
97 0.926570905928898 0.835294117647059 0.935294117647059 1 0.281553398058252 1
98 0.926096869657493 0.835185185185185 0.935185185185185 1 0.281045751633987 1
99 0.924216114320880 0.834579439252337 0.934579439252336 1 0.281012658227848 1
100 0.918762364810125 0.833823529411765 0.933823529411765 1 0.280821917808219 1
101 0.916367913654714 0.833333333333333 0.933333333333333 1 0.279220779220779 1
102 0.915686763300496 0.831428571428571 0.931428571428571 1 0.277372262773723 1
103 0.909857088505270 0.831034482758621 0.931034482758621 1 0.273255813953488 1
104 0.907742278356174 0.830481283422460 0.930481283422460 1 0.270833333333333 1
105 0.906592519672188 0.830434782608696 0.930434782608696 1 0.269230769230769 1
106 0.904133182672757 0.830379746835443 0.930379746835443 1 0.269035532994924 1
107 0.902082334282324 0.829292929292929 0.929292929292929 1 0.268421052631579 0.999486544962318
108 0.900866552013440 0.829292929292929 0.929292929292929 1 0.267857142857143 0.999462873920149
109 0.900537603394357 0.829203539823009 0.929203539823009 1 0.267326732673267 0.999131043255068
110 0.898272553164664 0.828381962864722 0.928381962864722 0.999936214764844 0.266666666666667 0.999089767955166
111 0.897984505882830 0.827152317880795 0.927152317880795 0.999605451272038 0.266666666666667 0.999078344263963
112 0.896633511703136 0.826380368098160 0.926380368098160 0.998701552097477 0.261538461538462 0.998453328031870
113 0.894039800419748 0.826229508196721 0.926229508196721 0.998124299155299 0.260416666666667 0.997831612475466
114 0.891621153854269 0.825925925925926 0.925925925925926 0.997881599554605 0.259615384615385 0.997777850696110
115 0.889601312134202 0.824137931034483 0.924137931034483 0.997174766716467 0.257142857142857 0.997738738505170
116 0.887762185316338 0.821985815602837 0.921985815602837 0.996706906306105 0.256410256410256 0.997636938113688
117 0.881018630410639 0.820634920634921 0.920634920634921 0.996222516097200 0.254437869822485 0.996979539970759
118 0.880310959439233 0.820634920634921 0.920634920634921 0.996039459409619 0.252941176470588 0.996390469956635
119 0.879857821968704 0.820529801324503 0.920529801324503 0.995261973822037 0.252873563218391 0.996337074708529
120 0.879003676503970 0.818518518518519 0.918518518518519 0.991435641462269 0.252631578947368 0.995735230215168
121 0.876593706030983 0.816129032258065 0.916129032258065 0.991431967841979 0.252631578947368 0.995605371027057
122 0.871182522049578 0.812408759124088 0.912408759124088 0.990898482643867 0.251851851851852 0.994958106640289
123 0.869947538030901 0.811564625850340 0.911564625850340 0.987122333510514 0.250000000000000 0.994340559615738
124 0.867399005242182 0.810596026490066 0.910596026490066 0.983840099678447 0.247863247863248 0.994136699959947
125 0.866921761632388 0.810569105691057 0.910569105691057 0.982488873820400 0.245901639344262 0.993707698834052
126 0.863564745913278 0.810112359550562 0.910112359550562 0.981515771066567 0.244318181818182 0.993468029489239
127 0.861249054589700 0.809836065573771 0.909836065573771 0.979421350650307 0.244047619047619 0.993401550546684
128 0.860731655954347 0.809090909090909 0.909090909090909 0.978975464121554 0.241666666666667 0.991872328394972
129 0.860120190669568 0.808450704225352 0.908450704225352 0.978311303246038 0.240875912408759 0.991459977012477
130 0.858096973511941 0.806250000000000 0.906250000000000 0.976641409704240 0.240740740740741 0.991189205482406
131 0.855267759043339 0.805660377358491 0.905660377358491 0.975855847651925 0.240000000000000 0.990712710210738
132 0.853076091294187 0.805405405405405 0.905405405405405 0.975807830981387 0.240000000000000 0.990450726755935
133 0.851257664937572 0.801960784313726 0.901960784313726 0.974863853854089 0.240000000000000 0.989272169682602
134 0.841481613592198 0.800763358778626 0.900763358778626 0.973102810189817 0.238709677419355 0.988649621800702
135 0.839336467655005 0.798734177215190 0.898734177215190 0.972117825798968 0.237704918032787 0.988436760134137
136 0.839265446718137 0.797959183673469 0.897959183673469 0.971307437714380 0.235849056603774 0.988111704020051
137 0.839198897789776 0.794736842105263 0.894736842105263 0.969715258056785 0.235294117647059 0.987419428134247
138 0.838124093485890 0.793939393939394 0.893939393939394 0.964752178486251 0.235294117647059 0.986872475071204
139 0.835547367624739 0.793750000000000 0.893750000000000 0.963432894199206 0.234482758620690 0.986734755480908
140 0.832223048243996 0.792857142857143 0.892857142857143 0.962034569792210 0.234375000000000 0.985947543404269
141 0.830903749218668 0.791891891891892 0.891891891891892 0.958713580913588 0.234234234234234 0.985722411679761
142 0.825950911486824 0.790000000000000 0.890000000000000 0.957936716294139 0.233082706766917 0.985566370553660
143 0.824721058511992 0.789908256880734 0.889908256880734 0.956874617491732 0.232954545454545 0.982539618535355
144 0.822064210596012 0.789534883720930 0.889534883720930 0.956381468808762 0.232876712328767 0.981213429840154
145 0.818659718422193 0.788888888888889 0.888888888888889 0.954590327325808 0.232558139534884 0.981001448891125
146 0.816969805049179 0.788059701492537 0.888059701492537 0.952325785748440 0.232558139534884 0.980361147844430
147 0.815154886501908 0.786486486486487 0.886486486486487 0.950982345854907 0.231481481481481 0.980170961534964
148 0.810748360184330 0.785964912280702 0.885964912280702 0.949682641225235 0.231292517006803 0.978674370886037
149 0.809432145353980 0.785906040268457 0.885906040268456 0.947745266388192 0.230769230769231 0.977956861273661
150 0.804870792945166 0.784816753926702 0.884816753926702 0.946944027524571 0.230158730158730 0.975983953557398
151 0.799599416089499 0.784297520661157 0.884297520661157 0.946357751090424 0.229629629629630 0.975420523915092
152 0.796237776679358 0.783561643835616 0.883561643835616 0.946007021422694 0.229508196721311 0.974047183992493
153 0.796020764528271 0.783495145631068 0.883495145631068 0.945869176259102 0.228260869565217 0.972936423128885
154 0.795033904346851 0.782758620689655 0.882758620689655 0.945628703784269 0.228070175438596 0.971805989380334
155 0.791650174814161 0.780000000000000 0.880000000000000 0.942567601279751 0.227642276422764 0.970612647857826
156 0.790933433567800 0.778378378378378 0.878378378378378 0.940646050759970 0.226027397260274 0.970337266750105
157 0.788344285972186 0.777358490566038 0.877358490566038 0.938835839683583 0.225165562913907 0.969755783742682
158 0.787537911461506 0.774371859296482 0.874371859296482 0.938602664907102 0.224489795918367 0.969686514776590
159 0.786450330024413 0.774074074074074 0.874074074074074 0.937823193290518 0.224299065420561 0.968060745327315
160 0.782689907991888 0.770967741935484 0.870967741935484 0.934811530309495 0.222222222222222 0.967234409038453
161 0.781996898003668 0.770370370370370 0.870370370370370 0.934759910930706 0.222222222222222 0.966747674902707
162 0.781423548567597 0.769918699186992 0.869918699186992 0.934666425444078 0.221556886227545 0.966437185858012
163 0.779582163258335 0.769863013698630 0.869863013698630 0.934473172413264 0.220779220779221 0.965618440788128
164 0.778868680777009 0.769565217391304 0.869565217391304 0.934447296739642 0.220000000000000 0.964941545998995
165 0.776332441599846 0.766666666666667 0.866666666666667 0.932930536704015 0.219780219780220 0.963913380873170
166 0.774807531358812 0.766242038216561 0.866242038216561 0.930859472110503 0.219512195121951 0.963319149580340
167 0.773614156055453 0.765384615384615 0.865384615384615 0.930498555570838 0.219178082191781 0.962015395017449
168 0.772552987398053 0.763636363636364 0.863636363636364 0.928451030626634 0.216867469879518 0.960020791784582
169 0.768658060170114 0.763436123348018 0.863436123348018 0.926259226859241 0.216867469879518 0.958712353231724
170 0.768229279168024 0.762903225806452 0.862903225806452 0.923928332775790 0.216417910447761 0.957220253222649
171 0.767113652181218 0.762068965517241 0.862068965517241 0.922751006130823 0.213414634146341 0.956797181552872
172 0.766502238525972 0.757142857142857 0.857142857142857 0.922447847015550 0.212328767123288 0.955242596663177
173 0.765164839386650 0.757142857142857 0.857142857142857 0.921495848077213 0.212121212121212 0.954420552319362
174 0.761757117438594 0.757142857142857 0.857142857142857 0.920284855190700 0.210000000000000 0.953758981335249
175 0.761181216030752 0.756164383561644 0.856164383561644 0.915340405997002 0.209150326797386 0.953213791806805
176 0.760480199481448 0.751063829787234 0.851063829787234 0.914299440683353 0.208695652173913 0.952370447537269
177 0.760328550842125 0.750000000000000 0.850000000000000 0.914196761908515 0.208333333333333 0.944546789186063
178 0.758513130415722 0.749246231155779 0.849246231155779 0.913781260710590 0.206250000000000 0.944115088607875
179 0.758260651363340 0.749162011173184 0.849162011173184 0.911518637156671 0.206060606060606 0.939430066489584
180 0.757955571354499 0.747953216374269 0.847953216374269 0.910910538618966 0.205298013245033 0.938827334350482
181 0.757020737402496 0.743750000000000 0.843750000000000 0.909887233191208 0.204545454545455 0.933333333333333
182 0.755398370363339 0.740294840294840 0.840294840294840 0.909290227926415 0.204081632653061 0.931506849315068
183 0.755157756370464 0.740000000000000 0.840000000000000 0.907831502098961 0.203208556149733 0.931506849315068
184 0.754807035970583 0.739160839160839 0.839160839160839 0.902101668145988 0.202531645569620 0.931034482758621
185 0.753213869599790 0.737837837837838 0.837837837837838 0.898086514565037 0.202247191011236 0.930817610062893
186 0.752681795214165 0.733333333333333 0.833333333333333 0.895663076263934 0.202020202020202 0.930481283422460
187 0.750485489170573 0.733333333333333 0.833333333333333 0.892615709054141 0.201183431952663 0.930379746835443
188 0.750456664765337 0.733333333333333 0.833333333333333 0.892602951262684 0.200000000000000 0.930000000000000
189 0.750258742705757 0.732487309644670 0.832487309644670 0.891943892709311 0.200000000000000 0.930000000000000
190 0.747523340782951 0.730357142857143 0.830357142857143 0.891071497868454 0.196078431372549 0.929292929292929
191 0.744558653095071 0.725301204819277 0.825301204819277 0.888569622869619 0.194915254237288 0.929292929292929
192 0.738684700126133 0.725000000000000 0.825000000000000 0.883259887207909 0.194736842105263 0.928381962864722
193 0.736067999271263 0.723529411764706 0.823529411764706 0.883206992795225 0.194444444444444 0.927777777777778
194 0.734829960047116 0.721428571428571 0.821428571428571 0.879311379215924 0.194444444444444 0.926174496644295
195 0.734477126840173 0.721052631578947 0.821052631578947 0.879022684162355 0.193750000000000 0.925925925925926
196 0.733252584856242 0.717391304347826 0.817391304347826 0.873813965096932 0.192771084337349 0.925373134328358
197 0.731478907375520 0.716993464052288 0.816993464052288 0.870628271421269 0.192307692307692 0.924137931034483
198 0.730046503459507 0.710650887573965 0.810650887573965 0.869831582768734 0.191919191919192 0.922330097087379
199 0.726200866696995 0.706818181818182 0.806818181818182 0.869247113425705 0.191489361702128 0.920634920634921
200 0.725549591550194 0.705309734513274 0.805309734513274 0.868439445352344 0.191489361702128 0.920634920634921
201 0.723636318636133 0.702721088435374 0.802721088435374 0.868389075100014 0.191011235955056 0.920529801324503
202 0.722289331021700 0.700000000000000 0.800000000000000 0.865420810433187 0.190476190476190 0.919642857142857
203 0.720152115805748 0.700000000000000 0.800000000000000 0.862741770912593 0.190184049079755 0.918518518518519
204 0.717037230718811 0.699212598425197 0.799212598425197 0.860525390748666 0.189873417721519 0.918181818181818
205 0.713011607777815 0.698701298701299 0.798701298701299 0.858184341708158 0.189542483660131 0.916666666666667
206 0.712188207482067 0.697468354430380 0.797468354430380 0.857996865188679 0.188811188811189 0.915555555555556
207 0.709318305938976 0.693650793650794 0.793650793650794 0.857353043409573 0.187500000000000 0.913580246913580
208 0.704866903911973 0.693650793650794 0.793650793650794 0.857169800737729 0.187096774193548 0.911564625850340
209 0.702937478683943 0.690983606557377 0.790983606557377 0.846565940099087 0.186046511627907 0.910112359550562
210 0.702112521346287 0.680487804878049 0.780487804878049 0.845479848305908 0.184049079754601 0.909836065573771
211 0.701959325521344 0.680346820809249 0.780346820809249 0.841218935751304 0.183783783783784 0.908450704225352
212 0.691303615702002 0.680000000000000 0.780000000000000 0.840875562362558 0.183544303797468 0.908396946564886
213 0.691175883310257 0.673722627737226 0.773722627737226 0.839557721016099 0.183462532299742 0.907284768211921
214 0.689205999968010 0.672727272727273 0.772727272727273 0.838908441897403 0.182608695652174 0.906250000000000
215 0.686636417476668 0.670992366412214 0.770992366412214 0.838726270712809 0.181818181818182 0.905405405405405
216 0.683731790084942 0.665217391304348 0.765217391304348 0.838116092336360 0.181818181818182 0.902912621359223
217 0.678925093636161 0.655395683453237 0.755395683453237 0.837736092580554 0.181818181818182 0.900000000000000
218 0.668172084457752 0.653424657534247 0.753424657534247 0.837115049732070 0.180722891566265 0.898989898989899
219 0.665784863695487 0.653246753246753 0.753246753246753 0.835634162251805 0.180232558139535 0.898734177215190
220 0.663997526150941 0.650000000000000 0.750000000000000 0.834919483403485 0.180000000000000 0.897959183673469
221 0.660441001888595 0.642331288343558 0.742331288343558 0.833986512142544 0.179856115107914 0.897590361445783
222 0.660097038187749 0.642187500000000 0.742187500000000 0.830580498208240 0.179856115107914 0.897540983606557
223 0.659010951207363 0.641602067183463 0.741602067183463 0.829574323909447 0.179775280898876 0.896907216494845
224 0.658501271643110 0.638317757009346 0.738317757009346 0.828818529553861 0.179487179487180 0.896226415094340
225 0.657951375115780 0.637804878048781 0.737804878048781 0.824759612758596 0.178861788617886 0.895348837209302
226 0.654526064685008 0.637500000000000 0.737500000000000 0.821819485562719 0.178861788617886 0.893750000000000
227 0.653123972070274 0.636842105263158 0.736842105263158 0.819626035992808 0.178807947019868 0.893491124260355
228 0.651907664974980 0.636842105263158 0.736842105263158 0.816932533953111 0.178807947019868 0.892857142857143
229 0.649752400499171 0.630769230769231 0.730769230769231 0.816681578583649 0.178294573643411 0.891891891891892
230 0.648445589603016 0.630000000000000 0.730000000000000 0.811096141130505 0.177570093457944 0.890625000000000
231 0.646024658836141 0.626618705035971 0.726618705035971 0.810350648982379 0.177419354838710 0.890000000000000
232 0.643344826952665 0.626415094339623 0.726415094339623 0.809831827966707 0.177304964539007 0.889908256880734
233 0.642051713325211 0.625000000000000 0.725000000000000 0.809111728872407 0.177215189873418 0.886956521739130
234 0.641360941203604 0.623404255319149 0.723404255319149 0.795256248600610 0.176470588235294 0.886486486486487
235 0.636461598642533 0.622222222222222 0.722222222222222 0.790699661609113 0.176100628930818 0.885964912280702
236 0.635357173184583 0.621854304635762 0.721854304635762 0.789506589453035 0.175925925925926 0.885964912280702
237 0.635088700416166 0.621739130434783 0.721739130434783 0.788753509420298 0.175324675324675 0.884297520661157
238 0.628440369460559 0.615789473684211 0.715789473684211 0.788002474226360 0.174698795180723 0.883561643835616
239 0.626693591377043 0.615384615384615 0.715384615384615 0.786548928778248 0.174311926605505 0.882352941176471
240 0.626667255448316 0.615116279069768 0.715116279069768 0.784065066756919 0.174041297935103 0.880952380952381
241 0.615968699992539 0.614285714285714 0.714285714285714 0.780504510485693 0.173913043478261 0.878378378378378
242 0.615817221579435 0.610914454277286 0.710914454277286 0.780393103132904 0.173076923076923 0.874524714828897
243 0.614761196112149 0.610227272727273 0.710227272727273 0.780057566446571 0.172972972972973 0.874371859296482
244 0.614580290781467 0.608695652173913 0.708695652173913 0.780012412906583 0.172839506172840 0.873134328358209
245 0.612529206498846 0.608029197080292 0.708029197080292 0.779492516667059 0.172727272727273 0.870967741935484
246 0.612196456524592 0.607317073170732 0.707317073170732 0.779237483908537 0.172727272727273 0.870967741935484
247 0.609622345874079 0.605882352941177 0.705882352941177 0.778611299852743 0.172413793103448 0.869565217391304
248 0.608735917439283 0.602970297029703 0.702970297029703 0.775931426050961 0.171974522292994 0.867256637168142
249 0.608130847796811 0.592857142857143 0.692857142857143 0.773153611336426 0.171875000000000 0.866666666666667
250 0.606605578382670 0.592307692307692 0.692307692307692 0.772122240952307 0.171779141104294 0.865384615384615
251 0.605409357441491 0.587500000000000 0.687500000000000 0.770934008830353 0.171641791044776 0.864583333333333
252 0.603970083175980 0.584931506849315 0.684931506849315 0.770170029008168 0.170984455958549 0.863636363636364
253 0.603613591534943 0.584848484848485 0.684848484848485 0.769102128563367 0.170731707317073 0.863636363636364
254 0.600261958120134 0.583823529411765 0.683823529411765 0.767386355095029 0.170212765957447 0.863436123348018
255 0.600150429628282 0.580000000000000 0.680000000000000 0.760703614294601 0.170212765957447 0.863309352517986
256 0.597751109879582 0.580000000000000 0.680000000000000 0.760634644202862 0.170000000000000 0.863157894736842
257 0.594597227722031 0.579738562091503 0.679738562091503 0.757844393305656 0.169811320754717 0.862857142857143
258 0.591221498038050 0.569565217391304 0.669565217391304 0.755022401189911 0.169354838709677 0.862068965517241
259 0.589962235392998 0.566666666666667 0.666666666666667 0.753731260272648 0.169117647058824 0.858585858585859
260 0.588938140629184 0.566666666666667 0.666666666666667 0.753467855991304 0.168141592920354 0.857142857142857
261 0.588638386151192 0.561375661375661 0.661375661375661 0.751890454333345 0.167785234899329 0.857142857142857
262 0.586697166482305 0.559898477157360 0.659898477157360 0.749570462568259 0.166666666666667 0.855769230769231
263 0.586156535290994 0.556934306569343 0.656934306569343 0.747860387753483 0.166666666666667 0.850000000000000
264 0.585366382324621 0.550000000000000 0.650000000000000 0.742314396287576 0.164473684210526 0.849246231155779
265 0.584554785237993 0.548484848484849 0.648484848484848 0.736451355159302 0.164062500000000 0.848101265822785
266 0.579338347794123 0.542857142857143 0.642857142857143 0.733741152570863 0.164062500000000 0.847953216374269
267 0.576928999085951 0.538554216867470 0.638554216867470 0.732645894847233 0.162650602409639 0.845528455284553
268 0.576802657881250 0.536363636363636 0.636363636363636 0.727158285340817 0.162337662337662 0.843750000000000
269 0.573765447943390 0.533333333333333 0.633333333333333 0.726799732926632 0.162162162162162 0.842465753424658
270 0.571231349957570 0.533093525179856 0.633093525179856 0.726501703179857 0.161764705882353 0.840294840294840
271 0.569730422873627 0.532075471698113 0.632075471698113 0.722370728323897 0.161702127659574 0.839160839160839
272 0.568991745072374 0.528140703517588 0.628140703517588 0.719159906673691 0.161538461538462 0.837837837837838
273 0.567553112312730 0.527376425855513 0.627376425855513 0.718246249270024 0.161016949152542 0.835205992509363
274 0.567389101022838 0.523342175066313 0.623342175066313 0.716979296225714 0.160427807486631 0.833333333333333
275 0.565023771391320 0.522222222222222 0.622222222222222 0.715575773397202 0.159292035398230 0.833333333333333
276 0.562132732910769 0.521301775147929 0.621301775147929 0.714034557005346 0.158730158730159 0.830065359477124
277 0.562112260333304 0.520000000000000 0.620000000000000 0.710232454225619 0.158536585365854 0.827956989247312
278 0.556829193460104 0.519883040935673 0.619883040935673 0.705263879127541 0.158227848101266 0.826923076923077
279 0.555767513952439 0.515384615384615 0.615384615384615 0.703365578075776 0.157894736842105 0.825301204819277
280 0.554424677707224 0.514617940199336 0.614617940199336 0.700692203139319 0.157303370786517 0.825000000000000
281 0.553277797353728 0.514583333333333 0.614583333333333 0.699660573336811 0.156462585034014 0.824074074074074
282 0.552630011527284 0.513138686131387 0.613138686131387 0.698707433511059 0.154185022026432 0.823529411764706
283 0.551939351037839 0.510236220472441 0.610236220472441 0.697023700228585 0.153846153846154 0.821428571428571
284 0.551347591136919 0.510062893081761 0.610062893081761 0.696881818673662 0.153846153846154 0.820512820512821
285 0.550708528864041 0.509271523178808 0.609271523178808 0.696377782578389 0.153846153846154 0.820312500000000
286 0.547429961520416 0.501307189542484 0.601307189542484 0.695202458994211 0.153543307086614 0.817258883248731
287 0.545451525628183 0.501036269430052 0.601036269430052 0.693718709006838 0.153284671532847 0.810650887573965
288 0.543923834218565 0.497883597883598 0.597883597883598 0.692895540389659 0.152631578947368 0.808695652173913
289 0.542646024523550 0.497315436241611 0.597315436241611 0.691903493605457 0.151724137931034 0.806818181818182
290 0.539501564230636 0.493495934959350 0.593495934959350 0.689193169423165 0.151515151515152 0.806060606060606
291 0.537059541653114 0.493495934959350 0.593495934959350 0.688659304635971 0.151041666666667 0.805309734513274
292 0.536339766149165 0.491194968553459 0.591194968553459 0.688464251931407 0.150793650793651 0.800000000000000
293 0.527343351982390 0.490163934426230 0.590163934426230 0.688031955481300 0.150684931506849 0.798657718120805
294 0.525333422599876 0.489147286821706 0.589147286821706 0.687990473037704 0.150000000000000 0.797468354430380
295 0.522708237721132 0.488757396449704 0.588757396449704 0.686986400044535 0.150000000000000 0.795620437956204
296 0.522050030824034 0.488235294117647 0.588235294117647 0.684560196312236 0.149484536082474 0.793650793650794
297 0.515860666668150 0.488235294117647 0.588235294117647 0.682922551626908 0.149484536082474 0.791666666666667
298 0.514430924421431 0.488235294117647 0.588235294117647 0.681077158660624 0.148760330578512 0.788461538461538
299 0.513735554477977 0.484269662921348 0.584269662921348 0.680393626553339 0.148148148148148 0.783216783216783
300 0.512790993564878 0.484269662921348 0.584269662921348 0.679596599877531 0.148148148148148 0.780487804878049
301 0.510963368074993 0.483333333333333 0.583333333333333 0.677652720178715 0.148148148148148 0.780346820809249
302 0.510930075128790 0.480000000000000 0.580000000000000 0.677342094120949 0.147826086956522 0.780000000000000
303 0.505508945161294 0.478125000000000 0.578125000000000 0.675407326057862 0.147208121827411 0.773722627737226
304 0.504428790568941 0.464885496183206 0.564885496183206 0.673132116004979 0.147058823529412 0.773255813953488
305 0.504325696059005 0.463953488372093 0.563953488372093 0.672318164130913 0.146739130434783 0.772727272727273
306 0.501428242806671 0.463218390804598 0.563218390804598 0.670679328531721 0.146428571428571 0.772727272727273
307 0.499328243317160 0.458558558558559 0.558558558558559 0.665842267141100 0.145922746781116 0.771604938271605
308 0.497794626962892 0.456962025316456 0.556962025316456 0.665552207246877 0.145833333333333 0.770992366412214
309 0.496682293842825 0.455555555555556 0.555555555555556 0.660867456035783 0.145695364238411 0.770588235294118
310 0.496646408847649 0.454216867469880 0.554216867469880 0.659976779189223 0.144736842105263 0.769230769230769
311 0.496598815314437 0.453956834532374 0.553956834532374 0.658644915006549 0.144654088050314 0.765217391304348
312 0.496480659626812 0.453191489361702 0.553191489361702 0.656049679521513 0.144578313253012 0.760869565217391
313 0.491679399118794 0.452631578947369 0.552631578947369 0.653155697057918 0.143835616438356 0.758793969849246
314 0.489883224779855 0.452083333333333 0.552083333333333 0.650478940567629 0.143589743589744 0.757142857142857
315 0.489417706248318 0.451724137931035 0.551724137931035 0.650271500173176 0.143540669856459 0.753424657534247
316 0.489351116329764 0.450000000000000 0.550000000000000 0.646018771404158 0.143442622950820 0.752688172043011
317 0.488945799018795 0.448076923076923 0.548076923076923 0.645798688293747 0.142857142857143 0.752631578947368
318 0.488929766000825 0.447826086956522 0.547826086956522 0.644072806037410 0.142857142857143 0.752427184466019
319 0.487632343492666 0.445454545454545 0.545454545454545 0.643113197348069 0.142857142857143 0.750000000000000
320 0.486991200574430 0.443859649122807 0.543859649122807 0.641344856721024 0.142857142857143 0.743589743589744
321 0.486856002496931 0.443478260869565 0.543478260869565 0.641249460675116 0.142156862745098 0.742647058823529
322 0.485978437569998 0.441401273885350 0.541401273885350 0.638847298252550 0.141891891891892 0.742331288343558
323 0.479348424654721 0.441284403669725 0.541284403669725 0.634976775919393 0.141891891891892 0.741602067183463
324 0.478206634442983 0.440880503144654 0.540880503144654 0.634378794053009 0.141379310344828 0.738317757009346
325 0.476879375113431 0.440540540540541 0.540540540540541 0.633576773320834 0.141104294478528 0.737500000000000
326 0.476810813198596 0.437931034482759 0.537931034482759 0.632133706044141 0.141025641025641 0.730769230769231
327 0.475444409820738 0.434482758620690 0.534482758620690 0.631114575119039 0.140909090909091 0.730000000000000
328 0.474925937409663 0.433783783783784 0.533783783783784 0.630798619529381 0.140845070422535 0.726829268292683
329 0.472717080596204 0.431250000000000 0.531250000000000 0.629921610606757 0.140127388535032 0.726415094339623
330 0.472637587937969 0.429914529914530 0.529914529914530 0.627188918780951 0.140000000000000 0.725000000000000
331 0.469682554977197 0.425252525252525 0.525252525252525 0.626787563417427 0.140000000000000 0.723404255319149
332 0.468936748277559 0.425179856115108 0.525179856115108 0.625076385417768 0.140000000000000 0.721854304635762
333 0.467845914156905 0.425000000000000 0.525000000000000 0.620281916800010 0.139130434782609 0.721739130434783
334 0.467348999804773 0.423255813953488 0.523255813953488 0.617565928971994 0.138888888888889 0.718750000000000
335 0.465893511944073 0.422388059701493 0.522388059701493 0.614678320092686 0.138888888888889 0.715686274509804
336 0.465514746170817 0.422123893805310 0.522123893805310 0.614252488679078 0.138686131386861 0.714285714285714
337 0.465018284897913 0.418518518518519 0.518518518518519 0.614240871125283 0.138364779874214 0.714285714285714
338 0.463675961473614 0.418518518518519 0.518518518518519 0.613889538777133 0.138364779874214 0.710914454277286
339 0.463283870002476 0.418072289156627 0.518072289156627 0.613870960256083 0.138297872340426 0.710843373493976
340 0.462661776781446 0.415873015873016 0.515873015873016 0.613628278145208 0.137500000000000 0.710526315789474
341 0.462630416622946 0.415337423312884 0.515337423312884 0.612220053782644 0.136986301369863 0.708029197080292
342 0.462154895389761 0.414792899408284 0.514792899408284 0.611366392071447 0.136904761904762 0.707317073170732
343 0.459509079966826 0.409202453987730 0.509202453987730 0.609550296494516 0.136612021857924 0.706666666666667
344 0.458595936114638 0.407142857142857 0.507142857142857 0.605990471860328 0.135714285714286 0.705882352941177
345 0.458374479217433 0.406172839506173 0.506172839506173 0.605064058498401 0.135714285714286 0.702970297029703
346 0.457796982817478 0.405154639175258 0.505154639175258 0.604728119983586 0.135135135135135 0.702290076335878
347 0.457196316250078 0.403144654088050 0.503144654088050 0.604601551663971 0.133333333333333 0.701570680628272
348 0.456458412859514 0.401877934272300 0.501877934272300 0.602955446861356 0.133333333333333 0.695652173913044
349 0.456453465181008 0.400000000000000 0.500000000000000 0.597165703998755 0.133333333333333 0.693430656934307
350 0.455738385613283 0.400000000000000 0.500000000000000 0.595911947262906 0.133333333333333 0.692857142857143
351 0.455293133107754 0.400000000000000 0.500000000000000 0.595358819877386 0.131944444444444 0.689320388349515
352 0.455176669261871 0.400000000000000 0.500000000000000 0.595104966368255 0.131578947368421 0.688442211055276
353 0.453864901369852 0.395934959349593 0.495934959349594 0.593830843580319 0.131578947368421 0.687500000000000
354 0.452478575327143 0.392822966507177 0.492822966507177 0.593176209456809 0.130434782608696 0.686131386861314
355 0.450320674153538 0.392307692307692 0.492307692307692 0.593080201196828 0.130208333333333 0.684848484848485
356 0.449295878256020 0.392307692307692 0.492307692307692 0.585790113623591 0.129973474801061 0.683673469387755
357 0.449053380677750 0.391803278688525 0.491803278688525 0.584612661131017 0.129770992366412 0.680000000000000
358 0.448291840337428 0.391071428571429 0.491071428571429 0.582020392126767 0.128834355828221 0.678571428571429
359 0.446799256103435 0.387500000000000 0.487500000000000 0.581963141552587 0.128787878787879 0.670329670329670
360 0.445451741857719 0.387500000000000 0.487500000000000 0.576361140020512 0.128654970760234 0.669724770642202
361 0.445437848552504 0.387179487179487 0.487179487179487 0.573747354324392 0.128571428571429 0.668711656441718
362 0.444082734165767 0.382993197278912 0.482993197278912 0.571937887637374 0.128491620111732 0.666666666666667
363 0.443298572774109 0.382758620689655 0.482758620689655 0.571535941587551 0.128378378378378 0.666666666666667
364 0.442083235495497 0.380263157894737 0.480263157894737 0.567040065445752 0.128205128205128 0.663793103448276
365 0.442083038233200 0.377064220183486 0.477064220183486 0.566593666390948 0.127659574468085 0.661870503597122
366 0.440080370146894 0.375177304964539 0.475177304964539 0.565569020464528 0.127272727272727 0.661375661375661
367 0.439895877242397 0.374226804123711 0.474226804123711 0.565111906197146 0.126923076923077 0.659763313609468
368 0.439278771423999 0.373404255319149 0.473404255319149 0.561294913387836 0.126506024096386 0.658914728682171
369 0.439077667135993 0.372527472527473 0.472527472527473 0.558746565502965 0.126213592233010 0.657807308970100
370 0.436748704040365 0.371428571428571 0.471428571428571 0.556679502981798 0.125984251968504 0.656934306569343
371 0.434823982709544 0.371153846153846 0.471153846153846 0.553444381725441 0.125925925925926 0.650000000000000
372 0.433883489477139 0.369230769230769 0.469230769230769 0.551153142520355 0.125000000000000 0.648829431438127
373 0.431431666799979 0.367741935483871 0.467741935483871 0.549187856103083 0.124260355029586 0.644295302013423
374 0.424992027907689 0.365753424657534 0.465753424657534 0.549017799360488 0.124183006535948 0.642857142857143
375 0.424776232528237 0.364788732394366 0.464788732394366 0.548777621759233 0.123966942148760 0.642487046632124
376 0.423547016714175 0.362962962962963 0.462962962962963 0.547625429189562 0.123711340206186 0.638554216867470
377 0.422205241852144 0.362962962962963 0.462962962962963 0.542515748010946 0.123287671232877 0.636363636363636
378 0.421283789468023 0.360526315789474 0.460526315789474 0.540034619768654 0.123076923076923 0.635394456289979
379 0.420029880574491 0.360227272727273 0.460227272727273 0.537882549752388 0.121951219512195 0.634146341463415
380 0.419651510804660 0.360000000000000 0.460000000000000 0.535107498905965 0.121827411167513 0.632967032967033
381 0.418917386131160 0.356097560975610 0.456097560975610 0.534610471111152 0.121212121212121 0.632075471698113
382 0.416967973948411 0.354935622317597 0.454935622317597 0.534518928336053 0.121212121212121 0.631901840490798
383 0.415209596683270 0.353608247422680 0.453608247422680 0.534061221795073 0.121019108280255 0.628318584070796
384 0.415147870104766 0.353125000000000 0.453125000000000 0.529784352270360 0.120567375886525 0.627737226277372
385 0.414560953114917 0.351612903225806 0.451612903225806 0.528435971906512 0.119266055045872 0.626984126984127
386 0.414390329090730 0.351282051282051 0.451282051282051 0.526017253960367 0.119047619047619 0.623342175066313
387 0.413810098873440 0.350331125827815 0.450331125827815 0.525413520890190 0.119047619047619 0.620289855072464
388 0.412277792099046 0.347058823529412 0.447058823529412 0.524987671250356 0.118881118881119 0.619883040935673
389 0.412043024490914 0.342176870748299 0.442176870748299 0.524421002648152 0.118721461187215 0.615384615384615
390 0.412026227539737 0.341947565543071 0.441947565543071 0.523182398693569 0.117647058823529 0.614379084967320
391 0.411932754671834 0.340789473684211 0.440789473684211 0.522549094086553 0.117187500000000 0.610236220472441
392 0.411474585144810 0.340677966101695 0.440677966101695 0.521722300892046 0.117117117117117 0.610062893081761
393 0.410906206317118 0.340366972477064 0.440366972477064 0.521471659771539 0.117021276595745 0.604651162790698
394 0.410893436404746 0.338356164383562 0.438356164383562 0.521322562185653 0.115702479338843 0.601449275362319
395 0.410451295649003 0.338202247191011 0.438202247191011 0.521075587196480 0.115384615384615 0.601307189542484
396 0.410415071238504 0.337837837837838 0.437837837837838 0.520745381268015 0.115384615384615 0.600000000000000
397 0.409928146654553 0.334782608695652 0.434782608695652 0.518800708971462 0.114503816793893 0.598639455782313
398 0.406017840416057 0.333460076045627 0.433460076045627 0.518494853049574 0.114503816793893 0.598086124401914
399 0.404611776223784 0.332432432432433 0.432432432432432 0.515376397468230 0.114093959731544 0.597883597883598
400 0.402072748913263 0.330769230769231 0.430769230769231 0.514706388937831 0.114068441064639 0.593750000000000
401 0.400920893985938 0.329347826086957 0.429347826086957 0.514299592874585 0.113636363636364 0.593495934959350
402 0.399326120318383 0.326829268292683 0.426829268292683 0.513341122707143 0.113043478260870 0.591194968553459
403 0.396484408136062 0.326160337552743 0.426160337552743 0.511999370380919 0.112745098039216 0.590643274853801
404 0.396336929920410 0.325925925925926 0.425925925925926 0.511864670673030 0.112582781456954 0.590163934426230
405 0.392719669685758 0.324050632911392 0.424050632911392 0.511232059744676 0.112500000000000 0.588235294117647
406 0.392024571543496 0.323357664233577 0.423357664233577 0.509689835854518 0.112244897959184 0.588235294117647
407 0.388569666266568 0.323280423280423 0.423280423280423 0.508566865941457 0.112149532710280 0.588235294117647
408 0.388336779733039 0.320000000000000 0.420000000000000 0.507690808748454 0.111111111111111 0.584415584415584
409 0.387783011556958 0.319580419580420 0.419580419580420 0.504963006615484 0.111111111111111 0.584269662921348
410 0.387308491315318 0.314285714285714 0.414285714285714 0.504292968606609 0.111111111111111 0.584269662921348
411 0.386656569867715 0.313978494623656 0.413978494623656 0.500391051051639 0.111111111111111 0.583333333333333
412 0.386566297563262 0.313333333333333 0.413333333333333 0.498312356803476 0.111111111111111 0.582417582417583
413 0.386008527281807 0.313265306122449 0.413265306122449 0.498118635567993 0.110344827586207 0.580000000000000
414 0.385982813064366 0.312698412698413 0.412698412698413 0.495120664402422 0.110000000000000 0.575342465753425
415 0.382310287342639 0.307594936708861 0.407594936708861 0.493269652781201 0.109589041095890 0.574468085106383
416 0.382203995439136 0.306779661016949 0.406779661016949 0.492127091164098 0.109489051094891 0.568807339449541
417 0.381672618582854 0.305303030303030 0.405303030303030 0.491254109770393 0.109263657957245 0.567567567567568
418 0.381124181799304 0.302758620689655 0.402758620689655 0.488476160776487 0.109243697478992 0.564885496183206
419 0.379902553948196 0.300000000000000 0.400000000000000 0.486216294434047 0.108974358974359 0.563157894736842
420 0.379443974672122 0.300000000000000 0.400000000000000 0.484685628154874 0.108695652173913 0.562500000000000
421 0.375702049544267 0.298550724637681 0.398550724637681 0.483474703760364 0.108695652173913 0.560714285714286
422 0.374832528592782 0.298373983739837 0.398373983739837 0.483211702157765 0.108108108108108 0.558558558558559
423 0.373664156245282 0.297590361445783 0.397590361445783 0.482710015517209 0.106918238993711 0.553956834532374
424 0.372580417358410 0.296946564885496 0.396946564885496 0.479769709315290 0.106870229007634 0.553191489361702
425 0.371101772840955 0.295833333333333 0.395833333333333 0.476739621187404 0.106666666666667 0.552631578947369
426 0.365574414734872 0.292592592592593 0.392592592592593 0.476513929817430 0.105882352941176 0.551724137931035
427 0.364501932823441 0.292156862745098 0.392156862745098 0.473937275954762 0.105882352941176 0.551020408163265
428 0.358720529378849 0.289473684210526 0.389473684210526 0.473877397092821 0.105691056910569 0.550561797752809
429 0.355444548020980 0.289285714285714 0.389285714285714 0.473588638487266 0.105263157894737 0.547826086956522
430 0.354751576165691 0.285869565217391 0.385869565217391 0.471106242236629 0.105263157894737 0.547738693467337
431 0.354104222344866 0.284615384615385 0.384615384615385 0.470559332934429 0.104938271604938 0.545454545454545
432 0.353775756912039 0.283333333333333 0.383333333333333 0.469048816715816 0.104651162790698 0.543478260869565
433 0.352721247456490 0.283177570093458 0.383177570093458 0.464891025885059 0.104347826086957 0.542372881355932
434 0.352158168324227 0.280530973451327 0.380530973451327 0.463813579504800 0.104166666666667 0.540540540540541
435 0.348126693649189 0.278787878787879 0.378787878787879 0.462322766524899 0.104046242774566 0.539568345323741
436 0.347774468187703 0.278151260504202 0.378151260504202 0.461943512360162 0.103658536585366 0.537500000000000
437 0.347057377300576 0.274172185430464 0.374172185430464 0.456786440905200 0.102880658436214 0.537500000000000
438 0.345801447760962 0.272881355932203 0.372881355932203 0.450507012118397 0.102857142857143 0.534482758620690
439 0.344026454329776 0.272093023255814 0.372093023255814 0.449656042196199 0.102702702702703 0.531250000000000
440 0.343842809405760 0.271584699453552 0.371584699453552 0.448310676024545 0.102430555555556 0.531034482758621
441 0.343230233709085 0.271428571428571 0.371428571428571 0.446008142545430 0.101851851851852 0.525454545454546
442 0.342978392111440 0.271212121212121 0.371212121212121 0.444714145447084 0.101265822784810 0.525316455696203
443 0.339037601265361 0.270370370370370 0.370370370370370 0.444631335885874 0.101123595505618 0.525252525252525
444 0.338642283657277 0.268421052631579 0.368421052631579 0.441138157176815 0.100917431192661 0.519125683060109
445 0.338359560651712 0.268181818181818 0.368181818181818 0.437664814187515 0.100529100529101 0.518518518518519
446 0.337880430006683 0.267032967032967 0.367032967032967 0.433672032137329 0.0991735537190083 0.518072289156627
447 0.336394649618236 0.265853658536585 0.365853658536585 0.432536767034836 0.0989583333333333 0.516483516483517
448 0.334488040390829 0.264864864864865 0.364864864864865 0.431432528639065 0.0987654320987654 0.516339869281046
449 0.331833985635722 0.264696734059098 0.364696734059098 0.429478827675500 0.0986301369863014 0.515873015873016
450 0.331252183545681 0.263333333333333 0.363333333333333 0.429403927157574 0.0985915492957746 0.509505703422053
451 0.327664059353739 0.259649122807018 0.359649122807018 0.429160783864407 0.0980392156862745 0.509202453987730
452 0.327315534374275 0.252112676056338 0.352112676056338 0.428175287739420 0.0974025974025974 0.506172839506173
453 0.324202676094466 0.246875000000000 0.346875000000000 0.424785813146397 0.0967741935483871 0.505952380952381
454 0.319269188410846 0.246733668341709 0.346733668341709 0.422358253413798 0.0963855421686747 0.505154639175258
455 0.319069488326759 0.244827586206897 0.344827586206897 0.420374474648941 0.0961538461538462 0.503448275862069
456 0.318792894859204 0.244827586206897 0.344827586206897 0.419301672136897 0.0954907161803714 0.501877934272300
457 0.317030510252885 0.244418052256532 0.344418052256532 0.416773435937683 0.0954773869346734 0.500000000000000
458 0.317022569504748 0.243750000000000 0.343750000000000 0.414205496833108 0.0954773869346734 0.500000000000000
459 0.316373947148291 0.243373493975904 0.343373493975904 0.412418698437820 0.0952380952380952 0.500000000000000
460 0.314569155765020 0.242592592592593 0.342592592592593 0.410924658435334 0.0947368421052632 0.497354497354497
461 0.311005500844791 0.240909090909091 0.340909090909091 0.410792189107287 0.0944444444444444 0.492753623188406
462 0.310058037722650 0.237662337662338 0.337662337662338 0.410484659133341 0.0942408376963351 0.492307692307692
463 0.310041537258268 0.237500000000000 0.337500000000000 0.409067765895372 0.0937500000000000 0.492307692307692
464 0.306911170023458 0.233931777378815 0.333931777378815 0.406446806731188 0.0935672514619883 0.491803278688525
465 0.306698682242195 0.233333333333333 0.333333333333333 0.405451170545821 0.0934065934065934 0.491071428571429
466 0.306094957112939 0.233333333333333 0.333333333333333 0.404021616463933 0.0931677018633540 0.488215488215488
467 0.304153124544723 0.231250000000000 0.331250000000000 0.402716999050099 0.0927835051546392 0.483050847457627
468 0.304048388035737 0.230578512396694 0.330578512396694 0.402125052721748 0.0925925925925926 0.482758620689655
469 0.303936648216468 0.227586206896552 0.327586206896552 0.399261606266736 0.0923076923076923 0.481283422459893
470 0.303466487323113 0.226923076923077 0.326923076923077 0.397930411922847 0.0919540229885058 0.479166666666667
471 0.303239206924729 0.223943661971831 0.323943661971831 0.396324617979111 0.0917159763313609 0.477366255144033
472 0.301611632603253 0.221608040201005 0.321608040201005 0.394770796554958 0.0916030534351145 0.474358974358974
473 0.300347471368204 0.220388349514563 0.320388349514563 0.391506273662582 0.0909090909090909 0.473684210526316
474 0.297768330156535 0.219354838709677 0.319354838709677 0.389736161238313 0.0894308943089431 0.473404255319149
475 0.297357376006004 0.213725490196078 0.313725490196078 0.389637659049034 0.0892857142857143 0.473053892215569
476 0.293315549969405 0.212169312169312 0.312169312169312 0.388617900059741 0.0888888888888889 0.471428571428571
477 0.291413892737840 0.210519645120406 0.310519645120406 0.386056816760347 0.0884353741496599 0.471153846153846
478 0.291332277237858 0.205882352941177 0.305882352941177 0.384932795534709 0.0882352941176471 0.470459518599562
479 0.290253831661669 0.205555555555556 0.305555555555556 0.383152531866443 0.0873786407766990 0.470270270270270
480 0.289618866210464 0.205454545454545 0.305454545454546 0.380768084665509 0.0872483221476510 0.469230769230769
481 0.285621257572186 0.203797468354430 0.303797468354430 0.379402260568834 0.0872093023255814 0.467741935483871
482 0.282482942718463 0.203571428571429 0.303571428571429 0.378072532284306 0.0869565217391304 0.466666666666667
483 0.280937442295605 0.203278688524590 0.303278688524590 0.377102080283903 0.0865800865800866 0.464788732394366
484 0.280336205863765 0.202631578947368 0.302631578947368 0.376250462372357 0.0854271356783920 0.462962962962963
485 0.279625043266687 0.200613496932515 0.300613496932515 0.376033888773961 0.0854166666666667 0.462962962962963
486 0.278848688151124 0.200180831826401 0.300180831826401 0.373736318102715 0.0853658536585366 0.460526315789474
487 0.277399628887782 0.197101449275362 0.297101449275362 0.372990902361718 0.0851648351648352 0.458333333333333
488 0.276877902591167 0.195238095238095 0.295238095238095 0.371750822704384 0.0851063829787234 0.458333333333333
489 0.276419312479206 0.194117647058824 0.294117647058824 0.371216685466632 0.0845824411134904 0.456250000000000
490 0.274164309060729 0.193233082706767 0.293233082706767 0.368451647055412 0.0833333333333333 0.454935622317597
491 0.265518776622443 0.192682926829268 0.292682926829268 0.368378605098150 0.0833333333333333 0.452830188679245
492 0.265207615222785 0.190598290598291 0.290598290598291 0.368151715346062 0.0827814569536424 0.440993788819876
493 0.264242511811768 0.189308176100629 0.289308176100629 0.367763588453385 0.0821428571428571 0.438356164383562
494 0.263432355810715 0.188461538461538 0.288461538461538 0.365353589623460 0.0819672131147541 0.437037037037037
495 0.263271980534495 0.187179487179487 0.287179487179487 0.364759060242597 0.0813008130081301 0.432432432432432
496 0.263029485272165 0.185714285714286 0.285714285714286 0.361895674437785 0.0812500000000000 0.430379746835443
497 0.262748680612691 0.185714285714286 0.285714285714286 0.360118350305177 0.0810810810810811 0.429347826086957
498 0.260810707050801 0.184210526315789 0.284210526315789 0.358903967738117 0.0803571428571429 0.428571428571429
499 0.260707040104029 0.183333333333333 0.283333333333333 0.358650068789683 0.0802919708029197 0.426160337552743
500 0.260420139345660 0.182738095238095 0.282738095238095 0.358028284654173 0.0800000000000000 0.423280423280423
501 0.259254595652501 0.182051282051282 0.282051282051282 0.357192593639435 0.0800000000000000 0.423076923076923
502 0.258535218421200 0.181437125748503 0.281437125748503 0.357009010823072 0.0800000000000000 0.421621621621622
503 0.257671431701077 0.181159420289855 0.281159420289855 0.353311223747561 0.0795454545454545 0.421052631578947
504 0.257317525390654 0.180701754385965 0.280701754385965 0.352408081589207 0.0793650793650794 0.421052631578947
505 0.256190767555246 0.180303030303030 0.280303030303030 0.351187122089627 0.0791366906474820 0.420000000000000
506 0.254330462442723 0.177372262773723 0.277372262773723 0.348359911380417 0.0775193798449612 0.417525773195876
507 0.253555687501610 0.176470588235294 0.276470588235294 0.346255509437971 0.0761904761904762 0.415204678362573
508 0.252858343697180 0.175167785234899 0.275167785234899 0.341500362362543 0.0758620689655172 0.412500000000000
509 0.252708023938908 0.175000000000000 0.275000000000000 0.338764287129497 0.0757575757575758 0.411764705882353
510 0.252243116143777 0.174305555555556 0.274305555555556 0.338716845202029 0.0754039497307002 0.405303030303030
511 0.251306653623635 0.174052478134111 0.274052478134111 0.338529654428500 0.0752688172043011 0.402758620689655
512 0.247233264967692 0.173437500000000 0.273437500000000 0.336981872973117 0.0750000000000000 0.400000000000000
513 0.246699525195353 0.171739130434783 0.271739130434783 0.335792155015822 0.0748663101604278 0.398692810457516
514 0.246548231317871 0.171565495207668 0.271565495207668 0.335637036129553 0.0732984293193717 0.398373983739837
515 0.237893746389213 0.170833333333333 0.270833333333333 0.334624072288185 0.0729166666666667 0.385869565217391
516 0.237878542550467 0.170676691729323 0.270676691729323 0.333294240408811 0.0727699530516432 0.384615384615385
517 0.237672818835354 0.168292682926829 0.268292682926829 0.332716642064494 0.0727272727272727 0.383333333333333
518 0.236500900206698 0.167080745341615 0.267080745341615 0.323713897435340 0.0727272727272727 0.383177570093458
519 0.233990484027425 0.165822784810127 0.265822784810127 0.323644450504157 0.0727272727272727 0.383116883116883
520 0.233949430439399 0.163803680981595 0.263803680981595 0.323424791604397 0.0726495726495727 0.379487179487179
521 0.233838574755128 0.160869565217391 0.260869565217391 0.320527819178046 0.0724637681159420 0.376736111111111
522 0.231681200582337 0.158426966292135 0.258426966292135 0.320140109988444 0.0724637681159420 0.374172185430464
523 0.229434324129821 0.157731958762887 0.257731958762887 0.317854389895512 0.0721649484536082 0.373333333333333
524 0.228680530949660 0.155707762557078 0.255707762557078 0.317388934039759 0.0720000000000000 0.372881355932203
525 0.227842095722187 0.154180602006689 0.254180602006689 0.316997745615068 0.0719424460431655 0.372093023255814
526 0.227547233659393 0.150000000000000 0.250000000000000 0.314827053473823 0.0719424460431655 0.371584699453552
527 0.226981925164719 0.147572815533981 0.247572815533981 0.313678822282515 0.0714285714285714 0.371428571428571
528 0.226894110677059 0.146753246753247 0.246753246753247 0.313002235877600 0.0714285714285714 0.370689655172414
529 0.226752836178586 0.144680851063830 0.244680851063830 0.305873207232337 0.0707964601769912 0.368421052631579
530 0.226712474735553 0.142603550295858 0.242603550295858 0.300182801576506 0.0700218818380744 0.368181818181818
531 0.225262908528927 0.141610738255034 0.241610738255034 0.298729264682350 0.0699300699300699 0.365853658536585
532 0.224935733440071 0.139669421487603 0.239669421487603 0.298699668274817 0.0697674418604651 0.365474339035770
533 0.222932843965730 0.139035087719298 0.239035087719298 0.296117639293801 0.0689655172413793 0.365384615384615
534 0.220345128596068 0.131958762886598 0.231958762886598 0.295073633512712 0.0686274509803922 0.363333333333333
535 0.219362273076356 0.130769230769231 0.230769230769231 0.293073138342487 0.0684931506849315 0.361538461538462
536 0.216287470540225 0.128426395939086 0.228426395939086 0.289014430059624 0.0684292379471229 0.359375000000000
537 0.213988237936759 0.126744186046512 0.226744186046512 0.287771786615745 0.0684210526315790 0.357142857142857
538 0.211104872029259 0.125563909774436 0.225563909774436 0.285959010054512 0.0679611650485437 0.352112676056338
539 0.209419846310789 0.120779220779221 0.220779220779221 0.285948166816515 0.0677419354838710 0.347826086956522
540 0.204534251822253 0.116783216783217 0.216783216783217 0.285722099327749 0.0673076923076923 0.346875000000000
541 0.200423725454090 0.116216216216216 0.216216216216216 0.282972712427271 0.0672268907563025 0.344418052256532
542 0.194696444109447 0.116000000000000 0.216000000000000 0.281208744987463 0.0671140939597315 0.342592592592593
543 0.185432423856319 0.110045662100457 0.210045662100457 0.281184472011729 0.0670926517571885 0.340909090909091
544 0.183286565735480 0.110045662100457 0.210045662100457 0.280733230975287 0.0666666666666667 0.340740740740741
545 0.182988202463767 0.108888888888889 0.208888888888889 0.279437044377392 0.0666666666666667 0.337522441651706
546 0.182369834636916 0.108333333333333 0.208333333333333 0.277898454145590 0.0646387832699620 0.335294117647059
547 0.180505156726222 0.107729468599034 0.207729468599034 0.277326695738649 0.0645161290322581 0.333333333333333
548 0.176653215635092 0.107239819004525 0.207239819004525 0.277282667078591 0.0633187772925764 0.333333333333333
549 0.172988532561366 0.106896551724138 0.206896551724138 0.276827295186105 0.0631578947368421 0.331182795698925
550 0.171167719552097 0.105689277899344 0.205689277899344 0.276153353245329 0.0631578947368421 0.330827067669173
551 0.169845726119987 0.105263157894737 0.205263157894737 0.275992334927692 0.0626057529610829 0.330578512396694
552 0.167638186100442 0.104819277108434 0.204819277108434 0.275291739092965 0.0625000000000000 0.326388888888889
553 0.165173593894050 0.102797202797203 0.202797202797203 0.274241519611460 0.0618556701030928 0.325581395348837
554 0.162421509669945 0.100000000000000 0.200000000000000 0.272037813422904 0.0613718411552347 0.325153374233129
555 0.161503580816375 0.0968503937007874 0.196850393700787 0.271641669228894 0.0609756097560976 0.323943661971831
556 0.160825249347164 0.0956521739130435 0.195652173913044 0.270078121043289 0.0606060606060606 0.322981366459627
557 0.157255298219923 0.0894736842105263 0.189473684210526 0.268077812631536 0.0603448275862069 0.322448979591837
558 0.157089336919975 0.0891891891891892 0.189189189189189 0.265650365522324 0.0600000000000000 0.321428571428571
559 0.156188748657215 0.0891891891891892 0.189189189189189 0.265416598121427 0.0600000000000000 0.321052631578947
560 0.150900627897171 0.0851851851851852 0.185185185185185 0.264933194944837 0.0589743589743590 0.320346320346320
561 0.147286764418230 0.0851851851851852 0.185185185185185 0.264857095487691 0.0577777777777778 0.316455696202532
562 0.147195358804485 0.0844331641285956 0.184433164128596 0.263540111636511 0.0574712643678161 0.314606741573034
563 0.145911857850458 0.0837748344370861 0.183774834437086 0.262583329871863 0.0574712643678161 0.314285714285714
564 0.143478924415314 0.0822222222222222 0.182222222222222 0.261817031303314 0.0568561872909699 0.313054499366286
565 0.135952537522577 0.0803278688524590 0.180327868852459 0.261778797183719 0.0563380281690141 0.307065217391304
566 0.128515112997994 0.0740890688259109 0.174089068825911 0.261300210643310 0.0563380281690141 0.301369863013699
567 0.117427738031202 0.0652421652421652 0.165242165242165 0.260507811298088 0.0561224489795918 0.298611111111111
568 0.113230512052333 0.0645569620253164 0.164556962025316 0.254905391946852 0.0553935860058309 0.295302013422819
569 0.107376196332202 0.0643835616438356 0.164383561643836 0.246399479879509 0.0551724137931035 0.294117647058824
570 0.105704022851045 0.0616161616161616 0.161616161616162 0.243875120876250 0.0551181102362205 0.294117647058824
571 0.104341872797241 0.0597510373443983 0.159751037344398 0.241292566615185 0.0543478260869565 0.292682926829268
572 0.103307510700550 0.0579861111111111 0.157986111111111 0.237105604909488 0.0542168674698795 0.291666666666667
573 0.103115278370461 0.0563786008230453 0.156378600823045 0.232684729887388 0.0542168674698795 0.288461538461538
574 0.101830525527570 0.0562500000000000 0.156250000000000 0.232579810382974 0.0541310541310541 0.287648054145516
575 0.0999781240844643 0.0518324607329843 0.151832460732984 0.229964686651209 0.0537634408602151 0.284810126582279
576 0.0998200498455366 0.0500000000000000 0.150000000000000 0.226751024834307 0.0535714285714286 0.284210526315789
577 0.0976330517334933 0.0461538461538462 0.146153846153846 0.224212207434726 0.0531250000000000 0.282894736842105
578 0.0969204407359550 0.0447811447811448 0.144781144781145 0.221364559776883 0.0530303030303030 0.282738095238095
579 0.0932127474118340 0.0428571428571428 0.142857142857143 0.220031864258874 0.0529100529100529 0.282051282051282
580 0.0900511369196202 0.0396648044692737 0.139664804469274 0.216885063557956 0.0526315789473684 0.280303030303030
581 0.0873636934768448 0.0395348837209302 0.139534883720930 0.216769503186540 0.0523255813953488 0.274052478134111
582 0.0765561273298113 0.0359743040685225 0.135974304068522 0.215420800270575 0.0515463917525773 0.271565495207668
583 0.0753678236602455 0.0352805534204458 0.135280553420446 0.212718315386604 0.0508474576271187 0.265700483091787
584 0.0745265964620996 0.0318681318681319 0.131868131868132 0.206139416368037 0.0507246376811594 0.256622516556291
585 0.0732673523457049 0.0308411214953271 0.130841121495327 0.205469399055301 0.0506329113924051 0.250000000000000
586 0.0732539712359948 0.0298701298701299 0.129870129870130 0.203059648007484 0.0505952380952381 0.244680851063830
587 0.0716297829766330 0.0257142857142857 0.125714285714286 0.202403359627330 0.0496894409937888 0.238866396761134
588 0.0709711715065067 0.0250000000000000 0.125000000000000 0.199814462615845 0.0496688741721854 0.237089201877934
589 0.0700843566908874 0.0226215644820296 0.122621564482030 0.198992085877120 0.0494752623688156 0.231958762886598
590 0.0681166492664309 0.0219512195121951 0.121951219512195 0.197585764862015 0.0494296577946768 0.230884557721139
591 0.0563278465365646 0.0135371179039301 0.113537117903930 0.195546236009274 0.0486486486486487 0.228260869565217
592 0.0541125892568271 0.00624999999999999 0.106250000000000 0.194624788758218 0.0483516483516484 0.225531914893617
593 0.0497475453345719 0.00559006211180124 0.105590062111801 0.192307982782934 0.0476190476190476 0.225000000000000
594 0.0495153660344646 0.00344827586206896 0.103448275862069 0.189656769964744 0.0456730769230769 0.216000000000000
595 0.0470392857459766 0.000840336134453779 0.100840336134454 0.187143436528435 0.0451127819548872 0.211790393013100
596 0.0430200162858156 0 0.0995833333333333 0.181929677434653 0.0450450450450450 0.210826210826211
597 0.0425088908617424 0 0.0985915492957746 0.181388179780848 0.0449438202247191 0.210045662100457
598 0.0417013649520806 0 0.0975609756097561 0.180878469238587 0.0445810914681015 0.210045662100457
599 0.0414288937739604 0 0.0961538461538462 0.180599502731365 0.0443037974683544 0.207239819004525
600 0.0324194472556693 0 0.0952380952380952 0.180581922197044 0.0439932318104907 0.204819277108434
601 0.0305100907538883 0 0.0923076923076923 0.178780418432990 0.0430107526881720 0.202797202797203
602 0.0284839546578996 0 0.0902527075812274 0.174086110918596 0.0420711974110032 0.202020202020202
603 0.0243927233952734 0 0.0884861407249467 0.168809740589169 0.0415913200723327 0.196850393700787
604 0.0224412709518599 0 0.0810014727540501 0.164093409778328 0.0408163265306122 0.195652173913044
605 0.0204410543781141 0 0.0714285714285714 0.161187910041278 0.0405117270788913 0.195121951219512
606 0.0195878692298071 0 0.0672153635116598 0.160488499361437 0.0405027932960894 0.192043895747599
607 0.0186683390115044 0 0.0638297872340426 0.154744450184121 0.0394736842105263 0.189944134078212
608 0.0164360121066350 0 0.0572916666666667 0.151770217943863 0.0387931034482759 0.184433164128596
609 0.0102247897928803 0 0.0535714285714286 0.144766308402066 0.0370370370370370 0.172943889315911
610 0 0 0.0402684563758389 0.142432317928051 0.0368098159509203 0.168750000000000
611 0 0 0.0384615384615385 0.128868153118177 0.0364583333333333 0.168067226890756
612 0 0 0.0357142857142857 0.128414971605939 0.0357142857142857 0.166250000000000
613 0 0 0.0250000000000000 0.122716556905437 0.0354609929078014 0.164609053497942
614 0 0 0.00862068965517241 0.118791129490714 0.0344387755102041 0.159751037344398
615 0 0 0 0.103609508642209 0.0329218106995885 0.150537634408602
616 0 0 0 0.0810166621429930 0.0325791855203620 0.139030612244898
617 0 0 0 0.0789831301320524 0.0310559006211180 0.137500000000000
618 0 0 0 0.0735710662869440 0.0306122448979592 0.135974304068522
619 0 0 0 0.0679202910324988 0.0275862068965517 0.129963898916968
620 0 0 0 0.0672126082421662 0.0270833333333333 0.122621564482030
621 0 0 0 0.0634819042570934 0.0269709543568465 0.121951219512195
622 0 0 0 0.0533945965447444 0.0267605633802817 0.121157323688969
623 0 0 0 0.0469296154141683 0.0262068965517241 0.119293078055965
624 0 0 0 0.0466545634102049 0.0256410256410256 0.105769230769231
625 0 0 0 0.0443297368666694 0.0232558139534884 0.0357142857142857
626 0 0 0 0.0366277713555380 0.0218579234972678 0
627 0 0 0 0.0347560694644667 0.0209790209790210 0
628 0 0 0 0.0271585081323949 0.0169133192389006 0
629 0 0 0 0.0209188070749999 0.0137500000000000 0
630 0 0 0 0.0109182111952467 0 0

==> ICCV _4_arxiv/gnuplot/survPETS-ICCV.dat <==
1 0.998856111453215 0.998322858323747 0.998992827435794 1 1 0.999271453185813
2 0.994269392925510 0.993605116201276 0.993650439671807 1 1 0.995851609441151
3 0.992892585403505 0.992927248834913 0.992795864211855 1 0.392156862745098 0.995600853635750
4 0.992095675723400 0.992351381920695 0.991975615182453 1 0.328571428571429 0.995387270427886
5 0.988687953961163 0.990562958052603 0.990446249430434 1 0.307692307692308 0.994704914070863
6 0.986970617655102 0.987823145045176 0.989297576991658 0.997732426303855 0.305555555555556 0.994363873922758
7 0.986304354344940 0.987203431397104 0.988852461223432 0.995168323739752 0.262626262626263 0.994241111989876
8 0.983157028223091 0.985789001363031 0.986447563770412 0.990519948032263 0.254237288135593 0.993320499363232
9 0.981859561987046 0.984542891248683 0.983979018335636 0.989231932089075 0.243243243243243 0.992085543311755
10 0.981016139261585 0.983498718585448 0.982622130555928 0.988067082587631 0.240000000000000 0.991943393293003
11 0.980245355721407 0.982523382756791 0.981131848321875 0.987078923459937 0.235955056179775 0.991766980329931
12 0.979882222937684 0.981892916641414 0.980358311925475 0.986020722401736 0.234042553191489 0.990872449881887
13 0.978861685488982 0.981013881899297 0.979015302247165 0.984871653579465 0.229166666666667 0.990312417413798
14 0.977874779246449 0.980715113734326 0.978619817700729 0.984169077467052 0.229166666666667 0.989822218801791
15 0.976951251066465 0.980459163052937 0.978070126080738 0.983421320737242 0.225352112676056 0.989529039550041
16 0.976010779857986 0.979674569344681 0.977150730327775 0.983236084097435 0.218181818181818 0.989231812445741
17 0.975480152067049 0.979038904399008 0.976229026441025 0.982033898305085 0.217391304347826 0.988063958068806
18 0.974969571655623 0.978329957277658 0.975378881765807 0.980739171374765 0.208333333333333 0.987288410045216
19 0.974310132136848 0.977817461823636 0.974521839628773 0.979296690307329 0.203703703703704 0.986319743712653
20 0.973552233460358 0.977277516140021 0.972906118724916 0.978329769187736 0.198717948717949 0.985671985652082
21 0.972633655782806 0.976798682692486 0.971548486189799 0.977522275647684 0.189655172413793 0.985601359817439
22 0.972126562595330 0.976638244563599 0.965482795607458 0.976677966292736 0.173913043478261 0.984739602245641
23 0.971738062120373 0.976538112308549 0.952307727147679 0.976181472778183 0.171875000000000 0.984576174598497
24 0.970518520427933 0.974809843914328 0.920390508299292 0.974775901605170 0.171428571428571 0.983808054965249
25 0.947396506640570 0.972135872822376 0.869257025929535 0.973555093555094 0.168831168831169 0.983193742953109
26 0.930156676865303 0.971425853348960 0.844524027221929 0.972578292578293 0.166666666666667 0.983005210625049
27 0.909880566608675 0.969909966977042 0.826663075237474 0.969614312744084 0.166666666666667 0.982650250749193
28 0.892213632437310 0.959570252430287 0.801218110334347 0.966699321350484 0.161616161616162 0.981815199657660
29 0.889562379567971 0.950567936060063 0.795731415146156 0.965478320129483 0.159090909090909 0.981243070208599
30 0.884786637991211 0.945562580686496 0.793653618888919 0.964346118997282 0.157894736842105 0.981144617095510
31 0.879980063333309 0.937849827435566 0.792514749221310 0.962816131237184 0.157303370786517 0.980604692090157
32 0.861484607580812 0.930138229170369 0.785273466316640 0.958105583568890 0.153846153846154 0.980241349088491
33 0.849875047809508 0.927753730012901 0.780181234598245 0.956382525924780 0.153846153846154 0.978961344053371
34 0.838281670112080 0.921931216940616 0.771066386306647 0.954535433702100 0.152542372881356 0.978837646674479
35 0.836174124460332 0.919619432871549 0.767033280109199 0.953791386083053 0.152173913043478 0.978025276490403
36 0.829005754514884 0.906808502561472 0.760467264477879 0.950223965848966 0.151898734177215 0.976435956111001
37 0.824241332799631 0.896780692249051 0.757545858188956 0.947069623125961 0.147727272727273 0.975875717118255
38 0.814918997697666 0.864886247950536 0.751519600538180 0.932237815230143 0.145833333333333 0.974304341505944
39 0.807244113619690 0.855519785007008 0.749912221936707 0.925701867517724 0.144444444444444 0.973918357060029
40 0.799485083840361 0.848477006831162 0.746483763344116 0.922178100836063 0.135135135135135 0.973007100259348
41 0.792499266923300 0.839707950247274 0.738602087779019 0.919762641898865 0.133333333333333 0.972886646143200
42 0.789169958281421 0.832483569783396 0.730487482963606 0.914656432748538 0.130952380952381 0.972614307875600
43 0.775786823769761 0.813935414124324 0.720440917013137 0.893598403780988 0.130177514792899 0.972126148363090
44 0.763746989589991 0.806893285873030 0.717742393435036 0.886597037660769 0.125000000000000 0.972085009143380
45 0.755779086440385 0.803324006047061 0.716077393284971 0.882897957806883 0.122222222222222 0.971805450895433
46 0.741834600590398 0.791815454796682 0.711975976774151 0.866784244562022 0.118556701030928 0.970970527647242
47 0.735854142647290 0.782784152597519 0.710276627210021 0.859709557581898 0.118421052631579 0.970916623926567
48 0.729312222537549 0.769188831478603 0.705649472518868 0.834042553191489 0.116883116883117 0.970052642609331
49 0.725654919230173 0.762173679024145 0.702764811267433 0.813733678000928 0.116438356164384 0.956521318168103
50 0.721847746443036 0.753200471098285 0.698870014454184 0.794622069191671 0.115384615384615 0.945299914833656
51 0.717831596882023 0.749166822948668 0.695076162337739 0.788561463131065 0.114942528735632 0.936525738624034
52 0.708488316679659 0.686250594475285 0.686493948843580 0.773681492802292 0.114754098360656 0.931683928077981
53 0.704170465862055 0.681731007544091 0.684217545116380 0.767762382531990 0.112676056338028 0.929020786944344
54 0.695006011298533 0.674422782132251 0.679597584638562 0.761733548980221 0.111111111111111 0.917435946299996
55 0.686628026089016 0.648657835166267 0.675155806820594 0.756934383617675 0.109756097560976 0.916642293928979
56 0.678557518591682 0.618684411143697 0.669787925057801 0.754232804232804 0.109243697478992 0.887786136561619
57 0.664446956285631 0.577965830389273 0.657723226152068 0.718769176147284 0.107142857142857 0.876903065695967
58 0.658519542046186 0.570757444032226 0.650351997740220 0.702408086256782 0.107142857142857 0.876727875615104
59 0.647683217715798 0.514982272919198 0.627884301968363 0.682944561367396 0.104761904761905 0.861415015764405
60 0.619840364696415 0.511409658789495 0.592157800342467 0.672608283819857 0.103286384976526 0.850499811238714
61 0.604817832184781 0.508066894439824 0.578307805800928 0.664139999751067 0.102941176470588 0.838207158810568
62 0.589004436147808 0.498308014914191 0.575735424045520 0.658103900360538 0.102040816326531 0.835381308913652
63 0.567779332477859 0.477784508320781 0.562789394317758 0.625941877069851 0.101604278074866 0.821418399763111
64 0.500555706387692 0.439561336517801 0.537871190869937 0.593068110751038 0.0985915492957746 0.807058545718519
65 0.494796228861746 0.419841085561276 0.529038328991616 0.577520325203252 0.0972222222222222 0.800368272126887
66 0.490621006422944 0.405514699790943 0.519428500852387 0.563518518518519 0.0952380952380952 0.800360797050569
67 0.489105619621274 0.393436759966986 0.511132977125104 0.553138401559454 0.0952380952380952 0.797554040485668
68 0.472049155996154 0.371743702641510 0.497330512972475 0.537768031189084 0.0930232558139535 0.791762730510582
69 0.427457390591087 0.337681552145377 0.475508892574510 0.523110179616467 0.0916030534351145 0.784010171405499
70 0.404913515132827 0.327784367374020 0.468509476089223 0.517287346474046 0.0902255639097744 0.769505014514252
71 0.387319816357493 0.317698458698353 0.455576300428279 0.509694604418028 0.0895522388059701 0.764705471572732
72 0.374688814574387 0.315209546312620 0.448188516949715 0.500350006363752 0.0885416666666667 0.764125730415656
73 0.316489355542371 0.281738479029568 0.399754277534802 0.457911129568106 0.0769230769230769 0.684828622670319
74 0.306632578959146 0.273867617711591 0.361675442925149 0.442326504245109 0.0730337078651685 0.678614893718336
75 0.275521690749682 0.248361650174167 0.346104627357205 0.429356331224059 0.0714285714285714 0.662936061704631
76 0.267576018791817 0.232502194012097 0.344615313192210 0.420802726490636 0.0693069306930693 0.652803533940195
77 0.245390657209469 0.188823617740233 0.324011955910069 0.392524050818829 0.0692640692640693 0.516979066836147
78 0.229696475812677 0.188049597119013 0.312738012546685 0.390462620185970 0.0689655172413793 0.510743513815551
79 0.213194713777218 0.186385238510820 0.298391988310540 0.386649205136600 0.0688073394495413 0.509909268639734
80 0.202549165748608 0.182286451003261 0.254688691332825 0.381121438827175 0.0680851063829787 0.501644153478041
81 0.200337284989481 0.172425281007451 0.222824553606024 0.377136382787324 0.0636363636363636 0.488742063276526
82 0.178041763238405 0.151318870592913 0.153376221664824 0.337687201591817 0.0601092896174863 0.458917994899721
83 0.153067106699242 0.145829381766698 0.130778089889572 0.314572241930615 0.0500000000000000 0.433779484826918
84 0.0353212427913947 0.0333050498638302 0.00734472216240868 0.249157857411963 0.0468085106382979 0.318728010552549
85 0.0178047407196654 0.0129709665987797 0 0.159270216962525 0.0399002493765586 0.251412689458683
86 0 0 0 0 0 0

==> ICCV _4_arxiv/gnuplot/survPETS.dat <==
1 0.999707202508031 0.998568534182369 0.999554782383749 0.999874633290323 1 1 0.999366072418827
2 0.998856111453215 0.998322858323747 0.997780357636579 0.998992827435794 1 1 0.999271453185813
3 0.997992523290078 0.997933460302589 0.994409766124674 0.998129785484003 1 0.516129032258065 0.998689035208239
4 0.997133784452045 0.997047631283249 0.994331737712367 0.997328421261596 1 0.500000000000000 0.998451910902454
5 0.996734113906044 0.995810584381903 0.992381176923109 0.995848285634198 1 0.485714285714286 0.998340324666630
6 0.995489649929086 0.994550167483519 0.992068287215183 0.994668055908673 1 0.437500000000000 0.996483868896064
7 0.994269392925510 0.993605116201276 0.991888965683549 0.993650439671807 1 0.392156862745098 0.995851609441151
8 0.992892585403505 0.992927248834913 0.991308813427303 0.992795864211855 1 0.342105263157895 0.995600853635750
9 0.992095675723400 0.992351381920695 0.990831579672649 0.991975615182453 1 0.328571428571429 0.995387270427886
10 0.990896731627956 0.991967398081015 0.990648119577054 0.991267742693566 1 0.310344827586207 0.995076335004059
11 0.989887607802940 0.991723697971483 0.990307610447000 0.991025145248537 1 0.307692307692308 0.994750545196458
12 0.988687953961163 0.990562958052603 0.986505607633778 0.990446249430434 1 0.305555555555556 0.994704914070863
13 0.988003075750187 0.989255305278977 0.986046196366477 0.989829061586628 1 0.303370786516854 0.994499317089798
14 0.986970617655102 0.987823145045176 0.984945602962037 0.989297576991658 0.997732426303855 0.280000000000000 0.994363873922758
15 0.986304354344940 0.987203431397104 0.984321603705003 0.988852461223432 0.995168323739752 0.262626262626263 0.994241111989876
16 0.985062845380615 0.986554427673099 0.983154966629063 0.988114669094533 0.992294760521362 0.258064516129032 0.993810176930692
17 0.983986639144697 0.986052175804086 0.983067367622981 0.987302555868163 0.991357206012379 0.254237288135593 0.993423670424739
18 0.983157028223091 0.985789001363031 0.982856347190472 0.986447563770412 0.990519948032263 0.243243243243243 0.993320499363232
19 0.982675451644387 0.985449442579347 0.982754347200781 0.985569410841450 0.989730507587651 0.240000000000000 0.993147671362562
20 0.981859561987046 0.984542891248683 0.982532138939890 0.983979018335636 0.989231932089075 0.239436619718310 0.992085543311755
21 0.981016139261585 0.983498718585448 0.982193940111380 0.982622130555928 0.988067082587631 0.235955056179775 0.991943393293003
22 0.980245355721407 0.982523382756791 0.981770341506129 0.981131848321875 0.987078923459937 0.234042553191489 0.991766980329931
23 0.979882222937684 0.981892916641414 0.980647467155766 0.980358311925475 0.986020722401736 0.233333333333333 0.990872449881887
24 0.979445653856775 0.981358411512739 0.980007394424198 0.979479711045528 0.985684971663084 0.229166666666667 0.990846982174205
25 0.978861685488982 0.981013881899297 0.978843862856855 0.979015302247165 0.984871653579465 0.229166666666667 0.990312417413798
26 0.977874779246449 0.980715113734326 0.978162814260306 0.978619817700729 0.984169077467052 0.225352112676056 0.989822218801791
27 0.976951251066465 0.980459163052937 0.977065459955708 0.978070126080738 0.983421320737242 0.220338983050847 0.989529039550041
28 0.976010779857986 0.979674569344681 0.975908139790849 0.977150730327775 0.983236084097435 0.220000000000000 0.989231812445741
29 0.975480152067049 0.979038904399008 0.974818644628433 0.976229026441025 0.982033898305085 0.218181818181818 0.988063958068806
30 0.974969571655623 0.978329957277658 0.974228428359530 0.975378881765807 0.980739171374765 0.217391304347826 0.987288410045216
31 0.974310132136848 0.977817461823636 0.972639062868545 0.974521839628773 0.979296690307329 0.213114754098361 0.986319743712653
32 0.973552233460358 0.977277516140021 0.972255486578788 0.972906118724916 0.978329769187736 0.208333333333333 0.985671985652082
33 0.972633655782806 0.976798682692486 0.972183072054648 0.971548486189799 0.977522275647684 0.203703703703704 0.985601359817439
34 0.972126562595330 0.976638244563599 0.971344501452324 0.965482795607458 0.976677966292736 0.200000000000000 0.984739602245641
35 0.971738062120373 0.976538112308549 0.971023231287295 0.952307727147679 0.976181472778183 0.198717948717949 0.984576174598497
36 0.971382309962049 0.976156888446955 0.970393900239448 0.935668959701863 0.975386402215671 0.194690265486726 0.984223085554000
37 0.970518520427933 0.974809843914328 0.969865585203559 0.920390508299292 0.974775901605170 0.189655172413793 0.983808054965249
38 0.959730764956677 0.973462652697360 0.960556308067685 0.894531839005696 0.974017094017094 0.188405797101449 0.983201517108655
39 0.947396506640570 0.972135872822376 0.958231637740325 0.869257025929535 0.973555093555094 0.186813186813187 0.983193742953109
40 0.930156676865303 0.971425853348960 0.957225789793824 0.844524027221929 0.972578292578293 0.183333333333333 0.983005210625049
41 0.922834422105694 0.970702640402439 0.954434726391942 0.838018236343376 0.971289064418835 0.178571428571429 0.982686274609578
42 0.909880566608675 0.969909966977042 0.950098902417388 0.826663075237474 0.969614312744084 0.178082191780822 0.982650250749193
43 0.901353719513330 0.964854062822783 0.947499051769448 0.814452874341309 0.968149111278882 0.178082191780822 0.982154725605709
44 0.892213632437310 0.959570252430287 0.945840567620066 0.801218110334347 0.966699321350484 0.177570093457944 0.981815199657660
45 0.889562379567971 0.950567936060063 0.938687568352502 0.795731415146156 0.965478320129483 0.173913043478261 0.981243070208599
46 0.884786637991211 0.945562580686496 0.924638042364057 0.793653618888919 0.964346118997282 0.171875000000000 0.981144617095510
47 0.879980063333309 0.937849827435566 0.916575209697111 0.792514749221310 0.962816131237184 0.171428571428571 0.980604692090157
48 0.873748986025048 0.934164439627695 0.907144966115951 0.788884238996856 0.960636386099692 0.168831168831169 0.980521961150396
49 0.861484607580812 0.930138229170369 0.901002318472422 0.785273466316640 0.958105583568890 0.166666666666667 0.980241349088491
50 0.849875047809508 0.927753730012901 0.899550227502536 0.780181234598245 0.956382525924780 0.166666666666667 0.978961344053371
51 0.840144009815783 0.924414118877568 0.897652995914347 0.776233661755543 0.955315517815518 0.162790697674419 0.978958836200841
52 0.838281670112080 0.921931216940616 0.886394650537249 0.771066386306647 0.954535433702100 0.161616161616162 0.978837646674479
53 0.836174124460332 0.919619432871549 0.875757844268105 0.767033280109199 0.953791386083053 0.159090909090909 0.978025276490403
54 0.833272381110699 0.914009436292849 0.874279414998137 0.762830602093924 0.952107884399551 0.157894736842105 0.977053419405557
55 0.829005754514884 0.906808502561472 0.863476899889705 0.760467264477879 0.950223965848966 0.157303370786517 0.976435956111001
56 0.824241332799631 0.896780692249051 0.863027858900564 0.757545858188956 0.947069623125961 0.153846153846154 0.975875717118255
57 0.820604434006477 0.886981470983122 0.856846872855761 0.755354082991381 0.944296796823723 0.153846153846154 0.974959481345693
58 0.818694782074850 0.874284208538356 0.856817208491614 0.752971064098310 0.938820791347718 0.152542372881356 0.974786692133868
59 0.814918997697666 0.864886247950536 0.852038855146060 0.751519600538180 0.932237815230143 0.152173913043478 0.974304341505944
60 0.807244113619690 0.855519785007008 0.846940076379705 0.749912221936707 0.925701867517724 0.151898734177215 0.973918357060029
61 0.799485083840361 0.848477006831162 0.843781973848320 0.746483763344116 0.922178100836063 0.149122807017544 0.973007100259348
62 0.792499266923300 0.839707950247274 0.830510677488372 0.738602087779019 0.919762641898865 0.148148148148148 0.972886646143200
63 0.789169958281421 0.832483569783396 0.829212496858490 0.730487482963606 0.914656432748538 0.147727272727273 0.972614307875600
64 0.782433491764992 0.823303648891569 0.816318954603972 0.723131369020315 0.903519038701623 0.146067415730337 0.972279901447374
65 0.775786823769761 0.813935414124324 0.809201719118191 0.720440917013137 0.893598403780988 0.145833333333333 0.972126148363090
66 0.763746989589991 0.806893285873030 0.805528499478838 0.717742393435036 0.886597037660769 0.144444444444444 0.972085009143380
67 0.755779086440385 0.803324006047061 0.797216686169053 0.716077393284971 0.882897957806883 0.142857142857143 0.971805450895433
68 0.746643729772747 0.798100895515585 0.790251994032773 0.713645418495628 0.876151926060851 0.142857142857143 0.971242194636276
69 0.741834600590398 0.791815454796682 0.789998902053925 0.711975976774151 0.866784244562022 0.135135135135135 0.970970527647242
70 0.735854142647290 0.782784152597519 0.787693327890712 0.710276627210021 0.859709557581898 0.134146341463415 0.970916623926567
71 0.732027207089816 0.777892989832487 0.787676919193959 0.708718289058634 0.853090172239109 0.133333333333333 0.970849985603232
72 0.729312222537549 0.769188831478603 0.755895441464681 0.705649472518868 0.834042553191489 0.131868131868132 0.970052642609331
73 0.725654919230173 0.762173679024145 0.743989591482317 0.702764811267433 0.813733678000928 0.130952380952381 0.956521318168103
74 0.721847746443036 0.753200471098285 0.742883508166221 0.698870014454184 0.794622069191671 0.130434782608696 0.945299914833656
75 0.717831596882023 0.749166822948668 0.740540328576727 0.695076162337739 0.788561463131065 0.130177514792899 0.936525738624034
76 0.715403495680769 0.728896243206287 0.737115845847513 0.691446711447737 0.782384644998075 0.129870129870130 0.935300577358452
77 0.712394269331319 0.708372035952229 0.727295523571167 0.688363182346890 0.777636536193955 0.125000000000000 0.934493411490800
78 0.708488316679659 0.686250594475285 0.721757726680118 0.686493948843580 0.773681492802292 0.122222222222222 0.931683928077981
79 0.704170465862055 0.681731007544091 0.714872734927009 0.684217545116380 0.767762382531990 0.118556701030928 0.929020786944344
80 0.695006011298533 0.674422782132251 0.702479129365466 0.679597584638562 0.761733548980221 0.118421052631579 0.917435946299996
81 0.686628026089016 0.648657835166267 0.701449718649862 0.675155806820594 0.756934383617675 0.117647058823529 0.916642293928979
82 0.678557518591682 0.618684411143697 0.700237259787434 0.669787925057801 0.754232804232804 0.116883116883117 0.887786136561619
83 0.675438113318511 0.592544195167319 0.686607640336106 0.667261084979243 0.748605098605099 0.116438356164384 0.887093802269955
84 0.671586680672102 0.585207957249375 0.677821445345259 0.663165244215256 0.733595352016405 0.115384615384615 0.886951860151025
85 0.664446956285631 0.577965830389273 0.674655603999580 0.657723226152068 0.718769176147284 0.114942528735632 0.876903065695967
86 0.658519542046186 0.570757444032226 0.669258339858953 0.650351997740220 0.702408086256782 0.114754098360656 0.876727875615104
87 0.653438245457631 0.549255853873529 0.662795419220091 0.644966159320491 0.694030400469280 0.112676056338028 0.869658710117607
88 0.651918784707235 0.532066858947277 0.655354166049655 0.635902668781733 0.686579348615628 0.111111111111111 0.862067275266883
89 0.647683217715798 0.514982272919198 0.653362959259474 0.627884301968363 0.682944561367396 0.111111111111111 0.861415015764405
90 0.637197391200164 0.513477838239174 0.652644788155387 0.607507696392620 0.678108833874863 0.109803921568627 0.861401313618236
91 0.619840364696415 0.511409658789495 0.623069365182528 0.592157800342467 0.672608283819857 0.109756097560976 0.850499811238714
92 0.604817832184781 0.508066894439824 0.620649509985375 0.578307805800928 0.664139999751067 0.109243697478992 0.838207158810568
93 0.589004436147808 0.498308014914191 0.615187414244100 0.575735424045520 0.658103900360538 0.108843537414966 0.835381308913652
94 0.580527927898777 0.487699363931838 0.581667190488334 0.572276665315545 0.641332411890936 0.107142857142857 0.834876148018863
95 0.567779332477859 0.477784508320781 0.572084795065883 0.562789394317758 0.625941877069851 0.107142857142857 0.821418399763111
96 0.545826231357208 0.470443932304478 0.571397889196473 0.553942746212987 0.610563736691710 0.104761904761905 0.812206389273556
97 0.522169192308616 0.456720269073227 0.569476179561926 0.543592632504440 0.604299994809009 0.103286384976526 0.807898120065246
98 0.500555706387692 0.439561336517801 0.549784486645743 0.537871190869937 0.593068110751038 0.102941176470588 0.807058545718519
99 0.494796228861746 0.419841085561276 0.531693509015485 0.529038328991616 0.577520325203252 0.102941176470588 0.800368272126887
100 0.490621006422944 0.405514699790943 0.531627359661128 0.519428500852387 0.563518518518519 0.102040816326531 0.800360797050569
101 0.489105619621274 0.393436759966986 0.518847548930576 0.511132977125104 0.553138401559454 0.102040816326531 0.797554040485668
102 0.482175442402512 0.387205971023874 0.516757302415848 0.505219370291143 0.547027290448343 0.101604278074866 0.794510833562665
103 0.472049155996154 0.371743702641510 0.498998646992132 0.497330512972475 0.537768031189084 0.100775193798450 0.791762730510582
104 0.449277747662289 0.358383717041506 0.498755547005384 0.488615778744521 0.531622724419335 0.0987654320987654 0.791070431609755
105 0.427457390591087 0.337681552145377 0.475114953684180 0.475508892574510 0.523110179616467 0.0985915492957746 0.784010171405499
106 0.404913515132827 0.327784367374020 0.456690521473356 0.468509476089223 0.517287346474046 0.0972222222222222 0.769505014514252
107 0.387319816357493 0.317698458698353 0.449622404036718 0.455576300428279 0.509694604418028 0.0972222222222222 0.764705471572732
108 0.374688814574387 0.315209546312620 0.429273510806351 0.448188516949715 0.500350006363752 0.0952380952380952 0.764125730415656
109 0.363681965866234 0.313146220186655 0.419219129009360 0.440735479415952 0.492151675485009 0.0952380952380952 0.743258899735243
110 0.358950350460592 0.306690784390307 0.410112881832417 0.436204084349421 0.484325396825397 0.0937500000000000 0.733361874077085
111 0.352328422867294 0.300189923838948 0.365825406759859 0.430659535185886 0.479172589433784 0.0930232558139535 0.721361035977774
112 0.341612290636988 0.290739835941599 0.347623452667845 0.424912995616382 0.473517827529022 0.0928571428571429 0.718020978237102
113 0.328002520046340 0.286195367448359 0.344095825180105 0.415009711419462 0.466250385668556 0.0916030534351145 0.712514919903160
114 0.316489355542371 0.281738479029568 0.334393768788965 0.399754277534802 0.457911129568106 0.0902255639097744 0.684828622670319
115 0.311215188695203 0.277781928340033 0.331757899352655 0.377127367640741 0.448947951273533 0.0895522388059701 0.681932052897071
116 0.306632578959146 0.273867617711591 0.318112828874834 0.361675442925149 0.442326504245109 0.0885416666666667 0.678614893718336
117 0.298979263838969 0.269096612295751 0.318054960439161 0.351232577858916 0.438660061142046 0.0829015544041451 0.672050388886084
118 0.285457286273093 0.262094458013331 0.307114253590432 0.348632187128318 0.436300775668504 0.0818181818181818 0.671938606968839
119 0.275521690749682 0.248361650174167 0.271192309275167 0.346104627357205 0.429356331224059 0.0769230769230769 0.662936061704631
120 0.267576018791817 0.232502194012097 0.270364326369339 0.344615313192210 0.420802726490636 0.0735294117647059 0.652803533940195
121 0.264634678770487 0.219118774331904 0.260245905566248 0.340219035802666 0.409208523592085 0.0730337078651685 0.626525194731063
122 0.261651401375311 0.210267310838961 0.228280903299445 0.335982213277859 0.401632766016328 0.0714285714285714 0.587152303053167
123 0.258503775544531 0.194199000895676 0.225194271785645 0.330736718495566 0.395732606968562 0.0693069306930693 0.542667638911038
124 0.245390657209469 0.188823617740233 0.222867321965237 0.324011955910069 0.392524050818829 0.0692640692640693 0.516979066836147
125 0.229696475812677 0.188049597119013 0.220072790921985 0.312738012546685 0.390462620185970 0.0689655172413793 0.510743513815551
126 0.213194713777218 0.186385238510820 0.200544874559533 0.298391988310540 0.386649205136600 0.0688073394495413 0.509909268639734
127 0.207661284388058 0.183717356523664 0.154059735301744 0.278156116149621 0.383706472840780 0.0680851063829787 0.504618616695457
128 0.200337284989481 0.182286451003261 0.152332923697820 0.254688691332825 0.381121438827175 0.0636363636363636 0.501644153478041
129 0.202549165748608 0.172425281007451 0.150450616135294 0.222824553606024 0.377136382787324 0.0628930817610063 0.488742063276526
130 0.194950842032905 0.161328556926179 0.140567344600053 0.187342991932539 0.359802822748028 0.0613496932515337 0.470615402823808
131 0.178041763238405 0.151318870592913 0.136424021523772 0.153376221664824 0.337687201591817 0.0610687022900763 0.458917994899721
132 0.153067106699242 0.145829381766698 0.134167465569011 0.130778089889572 0.314572241930615 0.0601092896174863 0.433779484826918
133 0.120833104224336 0.144107349837494 0.117882109093163 0.0976745637850649 0.304340615319678 0.0581395348837209 0.400793474754566
134 0.0974377193961290 0.135628281520834 0.0983132061100642 0.0681448821007582 0.298555001907989 0.0506993006993007 0.396923036122138
135 0.0722439798950298 0.125079976299925 0.0817740552492987 0.0352652642944685 0.295760567489871 0.0500000000000000 0.345229111481721
136 0.0613826428304848 0.103590953572041 0.0603334659615121 0.0269266495782258 0.286031349701762 0.0479704797047971 0.326587460732502
137 0.0480209755795012 0.0529553254593909 0.0569815987687280 0.0147251613350105 0.276023314052700 0.0468085106382979 0.323578871509761
138 0.0353212427913947 0.0333050498638302 0.0353441053692774 0.00734472216240868 0.249157857411963 0.0399002493765586 0.318728010552549
139 0.0178047407196654 0.0129709665987797 0.0149282419553568 0 0.159270216962525 0.0372093023255814 0.251412689458683
140 0.00797268024024380 0.00447817496433370 0 0 0.0705128205128205 0.0324189526184539 0.248720814067652
141 0 0 0 0 0 0 0

==> ICCV _4_arxiv/gnuplot/survTC.dat <==
1 0.99922 0.9994 1 1 1 1
2 0.99895 0.99894 1 1 1 1
3 0.99758 0.99876 1 1 1 1
4 0.99675 0.99665 1 1 1 1
5 0.99641 0.99605 1 1 1 1
6 0.99531 0.99553 1 1 1 1
7 0.99484 0.99477 1 1 0.83333 1
8 0.99474 0.99434 1 1 0.83333 1
9 0.99449 0.994 1 1 0.82353 1
10 0.99339 0.99341 1 1 0.8 1
11 0.99333 0.99274 1 1 0.75 1
12 0.99313 0.99233 1 1 0.75 1
13 0.9927 0.99205 1 1 0.75 1
14 0.99238 0.99202 1 1 0.73684 1
15 0.99227 0.98937 1 1 0.64286 1
16 0.9916 0.98914 1 1 0.63158 1
17 0.99107 0.98903 1 1 0.58763 1
18 0.98976 0.98859 1 1 0.57143 1
19 0.98886 0.98745 1 1 0.5641 1
20 0.98878 0.98728 1 1 0.55 1
21 0.98664 0.98717 1 1 0.54762 1
22 0.98608 0.98715 0.97872 1 0.54167 1
23 0.98577 0.98624 0.97101 1 0.5 1
24 0.9841 0.98541 0.96875 1 0.5 1
25 0.98384 0.98462 0.96842 1 0.5 1
26 0.98325 0.9835 0.96667 1 0.5 1
27 0.98296 0.98301 0.9661 1 0.48276 1
28 0.98278 0.98265 0.9646 1 0.47826 1
29 0.97997 0.98245 0.96226 1 0.45714 1
30 0.97994 0.98188 0.96226 1 0.44444 1
31 0.97985 0.9818 0.96078 1 0.44231 1
32 0.97954 0.98119 0.96 1 0.42353 1
33 0.97796 0.98099 0.96 1 0.41667 1
34 0.97779 0.97981 0.95918 1 0.40909 1
35 0.9777 0.97953 0.95833 1 0.4 1
36 0.97631 0.97942 0.95556 1 0.4 1
37 0.97573 0.97829 0.95402 1 0.39806 1
38 0.97534 0.9781 0.95062 1 0.38889 1
39 0.97456 0.97743 0.94915 1 0.37349 1
40 0.9745 0.97678 0.94872 0.99401 0.36842 1
41 0.97449 0.97667 0.94667 0.99153 0.36667 1
42 0.97402 0.97649 0.94565 0.99029 0.36364 1
43 0.96366 0.97597 0.94545 0.9902 0.36111 1
44 0.96138 0.97543 0.94366 0.9901 0.36111 1
45 0.95681 0.97475 0.94203 0.99 0.36 1
46 0.95396 0.97171 0.94203 0.9898 0.35417 1
47 0.95154 0.97109 0.94118 0.98969 0.34375 1
48 0.94819 0.97066 0.9403 0.98958 0.34286 1
49 0.94593 0.96831 0.94 0.98947 0.34043 0.99401
50 0.94431 0.96248 0.93939 0.98936 0.33333 0.99153
51 0.94412 0.96247 0.93846 0.98889 0.33333 0.99029
52 0.94344 0.95838 0.93814 0.98864 0.33333 0.9902
53 0.94326 0.95326 0.93814 0.98851 0.32609 0.9901
54 0.94268 0.94903 0.9375 0.98851 0.32468 0.99
55 0.94082 0.94017 0.93651 0.98837 0.32143 0.9898
56 0.93889 0.93723 0.93478 0.98824 0.31707 0.98969
57 0.93551 0.93405 0.93333 0.98795 0.30769 0.98958
58 0.93172 0.9318 0.93333 0.9878 0.30303 0.98947
59 0.93079 0.93128 0.93333 0.98701 0.3 0.98936
60 0.92975 0.93077 0.93333 0.98701 0.3 0.98889
61 0.92931 0.92887 0.93269 0.98667 0.29348 0.98864
62 0.92828 0.92687 0.93204 0.98649 0.29 0.98851
63 0.92468 0.92483 0.93069 0.98611 0.28571 0.98837
64 0.92249 0.9229 0.92473 0.98592 0.28302 0.98824
65 0.9167 0.92231 0.92308 0.98551 0.27381 0.98795
66 0.9116 0.92204 0.92233 0.98551 0.27273 0.9878
67 0.9097 0.92179 0.92216 0.98507 0.27119 0.98701
68 0.90435 0.91798 0.92208 0.98485 0.26866 0.98701
69 0.90214 0.91605 0.91765 0.98462 0.26829 0.98667
70 0.90098 0.91587 0.90625 0.98413 0.26667 0.98649
71 0.89685 0.91514 0.90625 0.98361 0.26667 0.98611
72 0.89392 0.91372 0.90588 0.98333 0.26415 0.98592
73 0.89097 0.91325 0.90426 0.98333 0.2623 0.98551
74 0.8895 0.91259 0.90196 0.98305 0.2623 0.98551
75 0.88895 0.91216 0.90099 0.98305 0.25758 0.98507
76 0.88735 0.91027 0.9 0.98148 0.25532 0.98485
77 0.88727 0.90857 0.89855 0.98113 0.25 0.98462
78 0.8796 0.90771 0.89744 0.98077 0.25 0.98413
79 0.87639 0.9057 0.89524 0.98077 0.25 0.98361
80 0.87311 0.90433 0.89157 0.98039 0.23913 0.98333
81 0.87088 0.90132 0.88889 0.98 0.23684 0.98333
82 0.87067 0.89999 0.88636 0.97917 0.23404 0.98305
83 0.86865 0.89356 0.88571 0.97872 0.23377 0.98148
84 0.86462 0.89293 0.88372 0.97872 0.23077 0.98113
85 0.86217 0.89085 0.88095 0.97826 0.22881 0.98077
86 0.85502 0.8907 0.88043 0.97826 0.22857 0.98077
87 0.85458 0.88682 0.88 0.97826 0.22581 0.98039
88 0.84977 0.88666 0.87879 0.97778 0.22353 0.98
89 0.847 0.88545 0.87805 0.97674 0.2233 0.97917
90 0.84639 0.88538 0.875 0.97619 0.21739 0.97872
91 0.84181 0.88405 0.87234 0.97531 0.21739 0.97872
92 0.83987 0.88332 0.87143 0.97436 0.21687 0.97826
93 0.83739 0.88303 0.87143 0.97403 0.21429 0.97826
94 0.83735 0.88242 0.87013 0.97368 0.21311 0.97826
95 0.8361 0.87981 0.86957 0.97222 0.21311 0.97778
96 0.8333 0.87879 0.86719 0.97143 0.21053 0.97674
97 0.83316 0.87634 0.86667 0.97143 0.2069 0.97619
98 0.83113 0.87345 0.86364 0.97101 0.20619 0.97531
99 0.83078 0.87135 0.86111 0.97059 0.2029 0.97436
100 0.82443 0.86735 0.85714 0.9697 0.2029 0.97403
101 0.81734 0.86443 0.85567 0.96907 0.2 0.97368
102 0.81652 0.86321 0.85366 0.96875 0.2 0.97222
103 0.80838 0.85387 0.84906 0.96774 0.2 0.97143
104 0.80831 0.85212 0.84848 0.96739 0.19718 0.97101
105 0.80262 0.85089 0.84694 0.96721 0.19444 0.97101
106 0.79496 0.84837 0.84536 0.96667 0.19298 0.97059
107 0.79213 0.84801 0.84 0.96667 0.19298 0.9697
108 0.78949 0.84585 0.83951 0.96429 0.19231 0.96907
109 0.78597 0.83657 0.83582 0.96429 0.19091 0.96875
110 0.78537 0.83543 0.83333 0.96 0.19048 0.96842
111 0.78516 0.83184 0.82432 0.96 0.19048 0.96774
112 0.7833 0.82697 0.82432 0.95652 0.18841 0.96739
113 0.78305 0.82672 0.82407 0.95652 0.18812 0.96721
114 0.77988 0.8253 0.82222 0.95556 0.1875 0.96667
115 0.77865 0.82474 0.81928 0.95122 0.18519 0.96667
116 0.7776 0.82347 0.81053 0.95122 0.18421 0.9661
117 0.77532 0.82157 0.80769 0.94737 0.1831 0.9646
118 0.77411 0.8184 0.80645 0.94737 0.1828 0.96429
119 0.76794 0.81391 0.80556 0.94737 0.18182 0.96429
120 0.76528 0.81331 0.80519 0.94444 0.18056 0.96226
121 0.7619 0.81186 0.8 0.94118 0.17857 0.96
122 0.75841 0.81131 0.8 0.93333 0.17391 0.96
123 0.75413 0.80978 0.8 0.92857 0.17073 0.96
124 0.75405 0.80946 0.79661 0.92784 0.17 0.95918
125 0.75377 0.80798 0.7963 0.92683 0.16949 0.95833
126 0.75262 0.80628 0.79167 0.91667 0.16667 0.95652
127 0.75106 0.80501 0.78723 0.91228 0.16667 0.95652
128 0.74626 0.80168 0.78689 0.90909 0.16393 0.95556
129 0.74553 0.80118 0.78571 0.90909 0.16327 0.95556
130 0.7408 0.80118 0.78261 0.90625 0.16216 0.95122
131 0.73987 0.79565 0.78261 0.9 0.16162 0.95122
132 0.73736 0.79335 0.78049 0.89157 0.16129 0.94872
133 0.73376 0.79071 0.77966 0.88889 0.16049 0.94737
134 0.73128 0.78891 0.77922 0.88571 0.16 0.94737
135 0.73012 0.78646 0.77778 0.87879 0.15625 0.94737
136 0.72529 0.78551 0.77778 0.875 0.15625 0.94667
137 0.71881 0.77488 0.77465 0.875 0.15625 0.94545
138 0.71854 0.77467 0.77083 0.87179 0.15584 0.94444
139 0.71713 0.76295 0.77049 0.87097 0.15556 0.94118
140 0.71703 0.76257 0.76923 0.87059 0.15534 0.9403
141 0.71566 0.76189 0.76923 0.86667 0.15464 0.93846
142 0.71563 0.76132 0.75269 0.83871 0.15254 0.93814
143 0.71455 0.76092 0.75 0.83333 0.15217 0.93333
144 0.71177 0.75625 0.75 0.83099 0.14925 0.93333
145 0.71125 0.75568 0.74468 0.81915 0.14754 0.93333
146 0.7034 0.75414 0.74138 0.81818 0.14706 0.93204
147 0.69981 0.74856 0.7381 0.81553 0.14667 0.92857
148 0.69926 0.74776 0.7377 0.80488 0.14583 0.92784
149 0.69573 0.74698 0.73684 0.8 0.14493 0.92683
150 0.68808 0.73601 0.73684 0.8 0.14423 0.92473
151 0.68351 0.72612 0.73684 0.8 0.14286 0.92308
152 0.68258 0.71827 0.73529 0.8 0.14118 0.92208
153 0.68088 0.7135 0.73333 0.78571 0.14 0.91765
154 0.67875 0.71261 0.73333 0.78261 0.13846 0.91667
155 0.67515 0.70994 0.72727 0.77333 0.13725 0.91228
156 0.67318 0.70852 0.71014 0.77143 0.13684 0.90909
157 0.66186 0.69305 0.70833 0.7619 0.13636 0.90909
158 0.65914 0.6849 0.70175 0.75641 0.13274 0.90625
159 0.65325 0.68209 0.7 0.75 0.13208 0.90625
160 0.65285 0.68101 0.7 0.75 0.13043 0.90099
161 0.64946 0.67463 0.69811 0.75 0.12903 0.9
162 0.64938 0.6744 0.69388 0.75 0.12745 0.9
163 0.64605 0.67343 0.69231 0.75 0.125 0.89157
164 0.6411 0.66907 0.68852 0.74545 0.125 0.88889
165 0.62779 0.66658 0.68627 0.73684 0.12338 0.88571
166 0.62119 0.66569 0.67347 0.72222 0.12195 0.87879
167 0.60614 0.66508 0.66667 0.71429 0.11888 0.87805
168 0.5973 0.6572 0.66667 0.70796 0.11864 0.875
169 0.59672 0.65544 0.65789 0.70492 0.11864 0.87179
170 0.59326 0.65167 0.65217 0.7027 0.11765 0.87143
171 0.58838 0.62423 0.64706 0.7 0.11765 0.87143
172 0.58075 0.62277 0.64286 0.68966 0.11702 0.87097
173 0.56485 0.6167 0.64286 0.68293 0.11667 0.87059
174 0.55907 0.61559 0.63158 0.67778 0.11667 0.86957
175 0.55567 0.60604 0.625 0.67582 0.11667 0.86719
176 0.5498 0.58218 0.61364 0.67213 0.11667 0.85714
177 0.52939 0.56329 0.60656 0.66667 0.11628 0.85366
178 0.52725 0.56302 0.60194 0.66102 0.11494 0.84848
179 0.52202 0.56177 0.6 0.65094 0.11321 0.83951
180 0.51665 0.55641 0.58065 0.63889 0.11111 0.83099
181 0.51654 0.54716 0.57895 0.63636 0.10909 0.82432
182 0.50484 0.54165 0.57576 0.63462 0.10811 0.81915
183 0.49759 0.53183 0.56667 0.63043 0.10778 0.81818
184 0.48785 0.52867 0.56522 0.62712 0.1039 0.81553
185 0.4871 0.52852 0.56098 0.62069 0.10294 0.80769
186 0.48598 0.52077 0.54545 0.61728 0.10256 0.8
187 0.47204 0.46802 0.53846 0.61386 0.10204 0.8
188 0.44928 0.44013 0.53333 0.60156 0.1 0.8
189 0.43706 0.43607 0.53125 0.5974 0.09901 0.7963
190 0.42915 0.43118 0.51724 0.59701 0.098901 0.79167
191 0.42684 0.41209 0.5 0.58182 0.098361 0.78571
192 0.41556 0.40832 0.4918 0.57143 0.097222 0.78571
193 0.41542 0.39186 0.49 0.56522 0.097222 0.77966
194 0.41053 0.38385 0.48276 0.56322 0.096154 0.7619
195 0.40852 0.37023 0.47619 0.5625 0.094737 0.75
196 0.40311 0.36364 0.47368 0.55556 0.093333 0.75
197 0.40216 0.33046 0.46364 0.52632 0.093023 0.75
198 0.39406 0.32716 0.45205 0.50588 0.090909 0.75
199 0.3843 0.32196 0.42857 0.5 0.090909 0.75
200 0.36801 0.31942 0.41667 0.5 0.090909 0.74138
201 0.35167 0.31818 0.41667 0.4918 0.088889 0.7377
202 0.34978 0.30964 0.41538 0.46602 0.0875 0.73684
203 0.33602 0.30471 0.37624 0.46392 0.086957 0.72727
204 0.313 0.29281 0.37143 0.45918 0.08642 0.69231
205 0.30439 0.27187 0.36765 0.4513 0.08642 0.66667
206 0.30309 0.26902 0.36667 0.44615 0.086207 0.65217
207 0.29554 0.24602 0.36364 0.42308 0.086022 0.62069
208 0.27718 0.2405 0.33333 0.41558 0.085714 0.61364
209 0.26979 0.2152 0.33333 0.4 0.085714 0.60656
210 0.24307 0.20736 0.33333 0.39726 0.083333 0.58182
211 0.23684 0.19743 0.31707 0.39604 0.083333 0.57143
212 0.22052 0.17386 0.30588 0.39 0.08046 0.56522
213 0.21541 0.15742 0.29412 0.38 0.078431 0.56322
214 0.20631 0.15235 0.25 0.37705 0.077778 0.54545
215 0.20088 0.1239 0.2 0.37681 0.077778 0.53333
216 0.18496 0.12188 0.097561 0.36364 0.076923 0.52632
217 0.17547 0.11296 0 0.35354 0.076923 0.5
218 0.17312 0.10234 0 0.35294 0.075758 0.49
219 0.13989 0.097677 0 0.35 0.073171 0.45205
220 0.10972 0.095893 0 0.34118 0.072917 0.42308
221 0.1072 0.087095 0 0.32168 0.071429 0.4
222 0.10389 0.085366 0 0.29231 0.068493 0.39604
223 0.0908 0.082237 0 0 0.066667 0.36765
224 0.0906 0.072298 0 0 0.066667 0.34118
225 0.071988 0.06279 0 0 0.06383 0
226 0.053892 0.0604 0 0 0.061856 0
227 0.019412 0.011785 0 0 0.060976 0
228 0 0 0 0 0.059406 0
229 0 0 0 0 0.041667 0
230 0 0 0 0 0.038462 0

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> REBUTTAL_DEF.txt <==
Thanks to AC and reviewers for their time, all comments were thoughtful and helped us improve the paper.
We address concerns about the method, then experiments and general comments.
Line numbers are from 1st version.

METHOD
------

## R1: "divide" step is way too simple, any tracker incorporates such clustering

We understand your concerns but, although simple, distance information is often effective.
The driving question underlying our work is whether we can find an effective way to reduce the use of complex (but unstable) features, as it cognitively happens in our brain through spatial features (cf. [13]). Complex features cannot be used to decide when not to trust them.
“Divide” through clustering is not limited to enforce spatial locality in solution search  (as any tracker does through "gating" functions), but rather to select the features needed to solve the associations.

## R1: the comparison in Tab.2 does not support the importance of using less features in simple set association

We agree: less is not necessarily better! We want to remark that is not the use of *less* features which we claim increases robustness, but is the *selective* use of them, as stated throughout the paper. Feature extraction is not always a reliable process, cf. [19] among others.
We agree on the need to test such claim and the experiment you propose is indeed the one performed in Tab.2, as detailed in lines 777-781. We acknowledge that the poor choice of *no Z* in Tab.2 and the caption were misleading, so we made them clearer.


EXPERIMENTS
-----------

## R1: the authors report results on static scene only (Tab.3)

As R14 highlighted, our method is designed to work in static scenes only. We stated this in lines 689-693: it was never our intention to trick the reader into believing differently. As also suggested by R14, now we point it out in abstract, introduction and at the top of experiments.

## R14,R1: is learning sensitive to dataset being tested? do we have to re-train model when scene changes? are tests on MCD contaminated?

The generalization ability of LDCT can be appreciated in the MOT challenge experiment, where train/test sequences are different (http://motchallenge.net). We now made this clear in the the paper as we agree with R14 and R1 on its importance. Of course, train/test seqs have to be somehow similar for learning to be helpful.
We understand the criticism of R1 on training contamination on MCD, but we think it is a misunderstanding due to an unclear sentence in Sec.8.2, now rephrased. We choose 30% of each video, but training is done altogether, not for each sequence alone. This is a common practice in MTT literature.


MISC
----

## R1: notation errors

1) n is undefined -> we updated the paper on that. Thank you.
2) \xi is not defined -> please see line 300.
3) eq.(11) and eq.(3) are not consistent -> they are consistent, but at the same time R1 is right as they differ in occlusion handling which was not yet introduced in eq.(3). For clarity, we removed the ref to eq.(3) from line 497.
4) \theta is not learnt -> please see footnote in page 5: \theta is a subset of w, which is learned in Sec.7. We understand that a footnote might not be read, so we moved it in the main text.

## R14: discussion on track initiation and termination

We agree on the importance of this discussion. Track term/init is governed by \xi parameter, defined in line 300 and present in matrices D_in, T_out (line 300) and H_occ (line 425). This parameter is learned as a bias term, lines 483-485 and Eq.(9). We updated line 485 to highlight it.

## R14: additional reference

Added

## R14: MT/ML absolute values

Suppl material uploads are not allowed at this stage, we'll update it for cam ready.

## R16: kalman filtering

Added a note in the paper (632) and we'll add a sec in suppl. for cam ready.

## R16: simple global NN cast into our framework

This is a constructive experiment and we decided to add it as a baseline.
Sec.8.3 updated. Thank you.

==> gnuplot/Copy_of_survPETS.dat <==
1 0.998928751908987 0.998827518195265 0.999760308480171 0.999874633290323 1 1 0.999366072418827
2 0.995750582806863 0.996588102300796 0.999486229444635 0.998707712076686 1 1 0.999271453185813
3 0.994838296760520 0.995840042441803 0.999463034884697 0.998396136940373 1 0.516129032258065 0.998689035208239
4 0.994074580402663 0.995386850921902 0.998468645796138 0.997285507434949 1 0.500000000000000 0.998451910902454
5 0.993666739589710 0.995345003470426 0.998262089922122 0.996303619409465 1 0.485714285714286 0.998340324666630
6 0.992012263997898 0.995175384386208 0.997348823056001 0.993955730058181 1 0.437500000000000 0.996483868896064
7 0.990950974075274 0.994495809124574 0.996884723036883 0.993744818258373 1 0.392156862745098 0.995851609441151
8 0.990945992985387 0.993860847037568 0.996448899843700 0.993250770698867 1 0.342105263157895 0.995600853635750
9 0.989853285903355 0.993746177885555 0.996304450664517 0.991392003678324 1 0.328571428571429 0.995387270427886
10 0.989515918733647 0.993251835999221 0.995115880897517 0.991284071170166 1 0.310344827586207 0.995076335004059
11 0.987663168050740 0.992332616038653 0.992989518231127 0.991127153232207 1 0.307692307692308 0.994750545196458
12 0.985534544047870 0.990859204261054 0.992247410283100 0.990664211343237 1 0.305555555555556 0.994704914070863
13 0.985488116973224 0.990407091577803 0.992000880904769 0.989547383715859 1 0.303370786516854 0.994499317089798
14 0.984158021599741 0.990255734375372 0.989942098987452 0.989275589700788 1 0.280000000000000 0.994363873922758
15 0.983459760760134 0.989286694225183 0.989809548464894 0.989069757558328 0.993197278911565 0.262626262626263 0.994241111989876
16 0.979791644052666 0.989097297202952 0.989743012899625 0.988212036411179 0.992307692307692 0.258064516129032 0.993810176930692
17 0.979675265001126 0.988518124173542 0.989133094108268 0.987062213314090 0.991379310344828 0.254237288135593 0.993423670424739
18 0.977309437378504 0.988030704538263 0.988714328899242 0.986633417879218 0.990384615384615 0.243243243243243 0.993320499363232
19 0.977136063760219 0.987116446597166 0.988648017023597 0.985647060117928 0.989795918367347 0.240000000000000 0.993147671362562
20 0.974434522425448 0.986389389377573 0.988472165705926 0.984427754527204 0.989010989010989 0.239436619718310 0.992085543311755
21 0.974080221658603 0.986310849803825 0.988223050484951 0.981862240361778 0.988888888888889 0.235955056179775 0.991943393293003
22 0.973526964538653 0.985422429409458 0.988183952781683 0.981576396778802 0.986301369863014 0.234042553191489 0.991766980329931
23 0.973144666379767 0.984780007369003 0.987302229654148 0.979956907825044 0.986046511627907 0.233333333333333 0.990872449881887
24 0.972771953737715 0.983917275786489 0.987274596828641 0.979541631172580 0.985714285714286 0.229166666666667 0.990846982174205
25 0.972078369177040 0.982762700709471 0.986970934811782 0.978940594138962 0.985294117647059 0.229166666666667 0.990312417413798
26 0.970592939911865 0.982507660219040 0.985824217622246 0.978563681429953 0.983606557377049 0.225352112676056 0.989822218801791
27 0.967568138174047 0.981882296608686 0.985557048617854 0.978355177533273 0.983606557377049 0.220338983050847 0.989529039550041
28 0.959674051566052 0.981496885946787 0.984560367152548 0.977291519278988 0.983050847457627 0.220000000000000 0.989231812445741
29 0.959190997111225 0.981461227452041 0.983234449360347 0.975805494171065 0.983050847457627 0.218181818181818 0.988063958068806
30 0.950907327943259 0.981105605525913 0.983077489440668 0.975590065873021 0.980000000000000 0.217391304347826 0.987288410045216
31 0.950747214826612 0.980932041047847 0.981988965224193 0.974741085253335 0.979166666666667 0.213114754098361 0.986319743712653
32 0.945688806791557 0.980638685636443 0.981634200456783 0.973234367759964 0.978723404255319 0.208333333333333 0.985671985652082
33 0.931338800660895 0.980389285120115 0.981330111531697 0.970742903161450 0.977099236641221 0.203703703703704 0.985601359817439
34 0.930503992149659 0.979438622446643 0.981201467141947 0.970668187647984 0.976744186046512 0.200000000000000 0.984739602245641
35 0.930162427189828 0.977104144211933 0.980461051750817 0.955037296012941 0.976190476190476 0.198717948717949 0.984576174598497
36 0.927176639777378 0.976422443546204 0.976536736361851 0.931217697782111 0.975609756097561 0.194690265486726 0.984223085554000
37 0.920167787686959 0.975888307396402 0.976166616906516 0.920751885310538 0.974358974358974 0.189655172413793 0.983808054965249
38 0.918316706831273 0.975144432304946 0.974911718677711 0.909201941805229 0.974358974358974 0.188405797101449 0.983201517108655
39 0.911623610271794 0.973640609642109 0.974602762957811 0.853641689901322 0.973333333333333 0.186813186813187 0.983193742953109
40 0.906632648121765 0.972753113963508 0.973767528056776 0.844927446082053 0.972972972972973 0.183333333333333 0.983005210625049
41 0.903153130639183 0.971659478472065 0.973233770419068 0.835002945682410 0.971428571428571 0.178571428571429 0.982686274609578
42 0.901967890702947 0.950355871012260 0.973193284964869 0.834124317265666 0.969465648854962 0.178082191780822 0.982650250749193
43 0.900340210472844 0.941927740495814 0.972779834160742 0.810861962764346 0.967948717948718 0.178082191780822 0.982154725605709
44 0.899645585891071 0.931754828459176 0.972750400751255 0.798372342993916 0.967032967032967 0.177570093457944 0.981815199657660
45 0.893482005354892 0.928111767458312 0.972215060813900 0.794420025244780 0.965116279069768 0.173913043478261 0.981243070208599
46 0.885558519109691 0.924633782466817 0.972092442767880 0.794401877199773 0.964285714285714 0.171875000000000 0.981144617095510
47 0.881366026930898 0.920438088122130 0.971739259749022 0.792138954222203 0.963636363636364 0.171428571428571 0.980604692090157
48 0.859880077312173 0.914178497846199 0.971682564879694 0.791003416241953 0.960526315789474 0.168831168831169 0.980521961150396
49 0.858037113326573 0.914119940817192 0.970304372502767 0.783510346526412 0.957746478873239 0.166666666666667 0.980241349088491
50 0.855522224452878 0.912575846070089 0.962170756919775 0.781306636181557 0.956043956043956 0.166666666666667 0.978961344053371
51 0.853549507288019 0.909694383185961 0.953865700715850 0.775726721086768 0.955357142857143 0.162790697674419 0.978958836200841
52 0.853438811454840 0.907023453495250 0.947881727852020 0.771667627998306 0.954545454545455 0.161616161616162 0.978837646674479
53 0.851085490987561 0.906599906882110 0.943562185057287 0.765804809834868 0.953703703703704 0.159090909090909 0.978025276490403
54 0.850016924117918 0.902735812075120 0.936341655869302 0.763627402494422 0.953125000000000 0.157894736842105 0.977053419405557
55 0.846674753614314 0.898778607706489 0.906144716316953 0.759059593952482 0.949494949494950 0.157303370786517 0.976435956111001
56 0.840659829071267 0.872386545491253 0.896264524738833 0.758714796986735 0.948051948051948 0.153846153846154 0.975875717118255
57 0.839455788419463 0.865354747497594 0.889135964771631 0.754863183627650 0.943661971830986 0.153846153846154 0.974959481345693
58 0.824772101429364 0.863758192250139 0.888235158553591 0.752484268359759 0.941176470588235 0.152542372881356 0.974786692133868
59 0.822492475676657 0.848700873524639 0.880950462464300 0.751565740307522 0.931623931623932 0.152173913043478 0.974304341505944
60 0.822236996757787 0.839826875023404 0.870239007045730 0.750508792947259 0.923913043478261 0.151898734177215 0.973918357060029
61 0.813716469711091 0.839761431966435 0.850571934539174 0.747662132555341 0.921568627450980 0.149122807017544 0.973007100259348
62 0.784692158546611 0.835739805833423 0.848313849656830 0.741280364529748 0.921052631578947 0.148148148148148 0.972886646143200
63 0.779691380228214 0.835332240938841 0.827964204361526 0.726863766251967 0.916666666666667 0.147727272727273 0.972614307875600
64 0.771037784167425 0.835087229103872 0.825347735189987 0.723318318109104 0.906250000000000 0.146067415730337 0.972279901447374
65 0.770104430951852 0.833967850173279 0.804877130326142 0.719212022699875 0.887640449438202 0.145833333333333 0.972126148363090
66 0.769820926778086 0.833055488524035 0.803522323290785 0.718792410230431 0.886904761904762 0.144444444444444 0.972085009143380
67 0.765573767882523 0.826984127317135 0.789180485005450 0.715222747374801 0.885245901639344 0.142857142857143 0.971805450895433
68 0.765324838951319 0.805263078730872 0.785740352523705 0.714217022249680 0.876543209876543 0.142857142857143 0.971242194636276
69 0.764867714668431 0.799988656134738 0.784645926741831 0.711496485862402 0.866666666666667 0.135135135135135 0.970970527647242
70 0.764759040201498 0.798323599345463 0.782045219871582 0.710214422210371 0.857142857142857 0.134146341463415 0.970916623926567
71 0.764179770853919 0.792108878659348 0.778938919486877 0.709118973557291 0.855319148936170 0.133333333333333 0.970849985603232
72 0.764136375812238 0.791050970072054 0.774875424232727 0.706821471408241 0.846808510638298 0.131868131868132 0.970052642609331
73 0.757761081046975 0.790314629825711 0.769682447645211 0.701007972591072 0.800000000000000 0.130952380952381 0.956521318168103
74 0.755278056536764 0.787227885710308 0.757108309177308 0.700464989802985 0.794392523364486 0.130434782608696 0.945299914833656
75 0.754593591663575 0.783766516565493 0.756388391763896 0.695137080968496 0.789473684210526 0.130177514792899 0.936525738624034
76 0.750032933379306 0.780677294133306 0.738060429251158 0.689626416241737 0.781818181818182 0.129870129870130 0.935300577358452
77 0.741788009199864 0.725832858385454 0.735489194787816 0.689576637132979 0.775862068965517 0.125000000000000 0.934493411490800
78 0.740472198146633 0.721274155904324 0.731323845768756 0.685886493665955 0.775229357798165 0.122222222222222 0.931683928077981
79 0.737090219150368 0.721215538661882 0.730007739717346 0.684018715731806 0.769953051643193 0.118556701030928 0.929020786944344
80 0.733372894812307 0.720216907604484 0.707108446305538 0.682747425951381 0.758104738154613 0.118421052631579 0.917435946299996
81 0.730046837489906 0.720014644194180 0.702353717311840 0.672026612232500 0.757142857142857 0.117647058823529 0.916642293928979
82 0.705081087497960 0.669033213714398 0.684396368828197 0.670693382277902 0.755555555555556 0.116883116883117 0.887786136561619
83 0.700473231755745 0.666498764070892 0.681768968417636 0.666643780663002 0.750000000000000 0.116438356164384 0.887093802269955
84 0.663730365844588 0.661109396499111 0.681453984857118 0.664446091996826 0.740259740259740 0.115384615384615 0.886951860151025
85 0.663097408636517 0.658568218967140 0.671804970054353 0.658405859985940 0.710526315789474 0.114942528735632 0.876903065695967
86 0.654225342533249 0.657593435072702 0.670258548048837 0.650317726473439 0.705521472392638 0.114754098360656 0.876727875615104
87 0.648377871445908 0.655596132195295 0.656397251825421 0.642332406761280 0.691176470588235 0.112676056338028 0.869658710117607
88 0.623149471848653 0.653186934873218 0.650901510974663 0.642248344726755 0.685393258426966 0.111111111111111 0.862067275266883
89 0.622536676857430 0.648806128575554 0.619766638214978 0.623127254857164 0.683168316831683 0.111111111111111 0.861415015764405
90 0.620678131618810 0.647393017705891 0.611444347349893 0.618277306321169 0.680272108843537 0.109803921568627 0.861401313618236
91 0.620216260666630 0.641413516814192 0.610689620964621 0.581118527999529 0.670886075949367 0.109756097560976 0.850499811238714
92 0.610921925733123 0.636872654473988 0.594425250734130 0.577077566706705 0.666666666666667 0.109243697478992 0.838207158810568
93 0.604230981678062 0.602861076744262 0.590509609325321 0.576727322696551 0.654867256637168 0.108843537414966 0.835381308913652
94 0.595684643001715 0.594940418194848 0.528820623040956 0.573401382733306 0.652777777777778 0.107142857142857 0.834876148018863
95 0.590932689885918 0.585408107791030 0.524089212999964 0.566701290516780 0.616352201257862 0.107142857142857 0.821418399763111
96 0.586277541870178 0.579149803396517 0.512926940804009 0.548265509703188 0.608695652173913 0.104761904761905 0.812206389273556
97 0.548711024591299 0.576624187918813 0.509579518212691 0.546861438418993 0.606643356643357 0.103286384976526 0.807898120065246
98 0.547989838258466 0.574364019339470 0.481647963536043 0.535650949391138 0.597560975609756 0.102941176470588 0.807058545718519
99 0.546665955641429 0.571990077883950 0.476256184516999 0.531101184799680 0.575000000000000 0.102941176470588 0.800368272126887
100 0.543487274362009 0.568838954151083 0.464393327705688 0.520362852784030 0.560000000000000 0.102040816326531 0.800360797050569
101 0.531713274108165 0.552285962362562 0.427111855542758 0.506821464973451 0.555555555555556 0.102040816326531 0.797554040485668
102 0.530743772017595 0.538979888339702 0.387680016917858 0.506214613617831 0.543859649122807 0.101604278074866 0.794510833562665
103 0.525025011177843 0.538715864677480 0.332602009802550 0.502622032282147 0.541666666666667 0.100775193798450 0.791762730510582
104 0.521975298584462 0.532542295738715 0.328772610921714 0.483154893017445 0.527777777777778 0.0987654320987654 0.791070431609755
105 0.513924733395280 0.513122887782674 0.308565429828850 0.480070410933972 0.525423728813559 0.0985915492957746 0.784010171405499
106 0.502166861062397 0.505450658652719 0.296227119398125 0.463301373772112 0.516129032258065 0.0972222222222222 0.769505014514252
107 0.498420722252816 0.505033761053419 0.290909468358142 0.462156643561585 0.510309278350515 0.0972222222222222 0.764705471572732
108 0.496035824230208 0.496311912421255 0.286071206004300 0.441270883951138 0.502645502645503 0.0952380952380952 0.764125730415656
109 0.488554018529654 0.491088607882606 0.273379834808408 0.441138023336421 0.488095238095238 0.0952380952380952 0.743258899735243
110 0.482497391723581 0.489034115872174 0.256244834087191 0.439797530960297 0.485714285714286 0.0937500000000000 0.733361874077085
111 0.475216511014962 0.487813893799350 0.189380316484191 0.427676698751544 0.479166666666667 0.0930232558139535 0.721361035977774
112 0.449190925527947 0.482092995079548 0.185981150138435 0.424504375845816 0.472636815920398 0.0928571428571429 0.718020978237102
113 0.445976716483576 0.463671389663148 0.184082131994879 0.422557912251785 0.468750000000000 0.0916030534351145 0.712514919903160
114 0.441069374375380 0.459370649324250 0.183806344607518 0.397966846160784 0.457364341085271 0.0902255639097744 0.684828622670319
115 0.437949906974929 0.437319834630760 0.158366813121777 0.378738074191836 0.447619047619048 0.0895522388059701 0.681932052897071
116 0.435643054006726 0.433997970619211 0.158094201486975 0.354677182569602 0.441860465116279 0.0885416666666667 0.678614893718336
117 0.422087243568036 0.432171830132661 0.144658536518612 0.351611072014008 0.437500000000000 0.0829015544041451 0.672050388886084
118 0.416774659756254 0.417846307401052 0.124978447234434 0.347409478993137 0.436619718309859 0.0818181818181818 0.671938606968839
119 0.391288441649705 0.415674950184636 0.124950351151650 0.346876010377809 0.434782608695652 0.0769230769230769 0.662936061704631
120 0.378904387669249 0.412735712616561 0.123818386402752 0.344028392700670 0.416666666666667 0.0735294117647059 0.652803533940195
121 0.373075011423996 0.410614537371595 0.108162174013134 0.342941536498150 0.410958904109589 0.0730337078651685 0.626525194731063
122 0.346573689666353 0.395637085154425 0.100664347739443 0.333687178209178 0.400000000000000 0.0714285714285714 0.587152303053167
123 0.344344661603311 0.387141747493270 0.0992235323371928 0.331317925126248 0.393939393939394 0.0693069306930693 0.542667638911038
124 0.336397866524886 0.372756087124023 0.0976815455266746 0.327205052151271 0.393258426966292 0.0692640692640693 0.516979066836147
125 0.305303725792312 0.356078708471157 0.0946054766263226 0.313512890452689 0.390374331550802 0.0689655172413793 0.510743513815551
126 0.295903972206933 0.343633502501439 0.0938039356333583 0.297496095036096 0.387755102040816 0.0688073394495413 0.509909268639734
127 0.286929837723445 0.330283460894785 0.0936321425727871 0.284166979442835 0.381818181818182 0.0680851063829787 0.504618616695457
128 0.273223960376443 0.329171837510913 0.0885992120912491 0.252805273969931 0.381546134663342 0.0636363636363636 0.501644153478041
129 0.265931487969315 0.320462778054703 0.0688888336988448 0.227093820585709 0.380000000000000 0.0628930817610063 0.488742063276526
130 0.246754580986718 0.320136683759246 0.0686317452034836 0.188574566262432 0.369863013698630 0.0613496932515337 0.470615402823808
131 0.237344003696161 0.311250990164669 0.0615088892746714 0.146360588949475 0.329545454545455 0.0610687022900763 0.458917994899721
132 0.188037382853874 0.306045025980276 0.0420744451681131 0.125193509782566 0.313653136531365 0.0601092896174863 0.433779484826918
133 0.187434487448932 0.271976936684046 0.0351038784407869 0.120780170936675 0.300518134715026 0.0581395348837209 0.400793474754566
134 0.179798684522326 0.240625976374119 0.0348415816106915 0.0470500106359541 0.298850574712644 0.0506993006993007 0.396923036122138
135 0.175967783381526 0.186751838646646 0.0341339002393148 0.0366044647296459 0.296296296296296 0.0500000000000000 0.345229111481721
136 0.165206856813284 0.155935706739746 0.0319139515969055 0.0221413175178056 0.292134831460674 0.0479704797047971 0.326587460732502
137 0.162812385734693 0.146462777102732 0.0245303180673276 0.0220341664872260 0.269662921348315 0.0468085106382979 0.323578871509761
138 0.131361577508879 0.127447940788560 0.0142656827871567 0 0.266272189349112 0.0399002493765586 0.318728010552549
139 0.108815825693539 0.121275901010320 0 0 0.211538461538462 0.0372093023255814 0.251412689458683
140 0 0.108162337504567 0 0 0 0.0324189526184539 0.248720814067652
141 0 0 0 0 0 0 0

==> gnuplot/survGVEII.dat <==
1 0.999737171417919 0.900000000000000 1 1 0.915254237288136 1
2 0.999702351879257 0.900000000000000 1 1 0.777777777777778 1
3 0.998378950320004 0.900000000000000 1 1 0.738461538461539 1
4 0.998352355846785 0.900000000000000 1 1 0.675000000000000 1
5 0.998253821623196 0.900000000000000 1 1 0.585365853658537 1
6 0.998219386213936 0.900000000000000 1 1 0.563829787234043 1
7 0.996999430209374 0.900000000000000 1 1 0.563492063492064 1
8 0.996134668554089 0.900000000000000 1 1 0.542713567839196 1
9 0.995765493225416 0.900000000000000 1 1 0.529411764705882 1
10 0.995603039024384 0.900000000000000 1 1 0.524590163934426 1
11 0.995374881613599 0.900000000000000 1 1 0.500000000000000 1
12 0.994375996285317 0.900000000000000 1 1 0.500000000000000 1
13 0.994265698721256 0.900000000000000 1 1 0.500000000000000 1
14 0.994043829010333 0.900000000000000 1 1 0.476658476658477 1
15 0.993629647009690 0.900000000000000 1 1 0.476510067114094 1
16 0.993587145849986 0.900000000000000 1 1 0.473684210526316 1
17 0.992342355471399 0.900000000000000 1 1 0.446428571428571 1
18 0.991903500327977 0.895098039215686 0.995098039215686 1 0.444444444444444 1
19 0.991254424770302 0.894764397905759 0.994764397905759 1 0.443478260869565 1
20 0.991204154272800 0.893197278911565 0.993197278911565 1 0.434579439252336 1
21 0.990624900428648 0.892307692307692 0.992307692307692 1 0.422680412371134 1
22 0.990500909059659 0.890740740740741 0.990740740740741 1 0.415584415584416 1
23 0.990327767006566 0.887096774193548 0.987096774193548 1 0.413793103448276 1
24 0.990257568510116 0.885074626865672 0.985074626865672 1 0.410000000000000 1
25 0.990154209182570 0.883471074380165 0.983471074380165 1 0.405172413793103 1
26 0.989836016612438 0.882905982905983 0.982905982905983 1 0.403508771929825 1
27 0.989586154752654 0.882758620689655 0.982758620689655 1 0.402877697841727 1
28 0.989425557989937 0.882035928143713 0.982035928143713 1 0.401960784313726 1
29 0.989383373323637 0.881818181818182 0.981818181818182 1 0.401098901098901 1
30 0.989210159772470 0.880392156862745 0.980392156862745 1 0.400000000000000 1
31 0.989047432817742 0.880000000000000 0.980000000000000 1 0.392523364485981 1
32 0.988830533663432 0.879591836734694 0.979591836734694 1 0.381909547738693 1
33 0.988704656103051 0.879381443298969 0.979381443298969 1 0.377622377622378 1
34 0.988267183063767 0.879166666666667 0.979166666666667 1 0.377192982456140 1
35 0.988000051976050 0.878417266187050 0.978417266187050 1 0.373219373219373 1
36 0.987829123382773 0.877272727272727 0.977272727272727 1 0.367088607594937 1
37 0.984800194999755 0.873684210526316 0.973684210526316 1 0.363636363636364 1
38 0.984536791066389 0.873214285714286 0.973214285714286 1 0.359756097560976 1
39 0.984502551284685 0.872027972027972 0.972027972027972 1 0.359477124183007 1
40 0.984126470200855 0.871590909090909 0.971590909090909 1 0.357142857142857 1
41 0.984038282296156 0.870000000000000 0.970000000000000 1 0.355932203389831 1
42 0.983420824298606 0.869696969696970 0.969696969696970 1 0.348571428571429 1
43 0.983312306860009 0.869230769230769 0.969230769230769 1 0.347560975609756 1
44 0.982699238889024 0.869072164948454 0.969072164948454 1 0.345132743362832 1
45 0.982278340466519 0.868992248062016 0.968992248062015 1 0.343915343915344 1
46 0.982207731764559 0.868152866242038 0.968152866242038 1 0.340136054421769 1
47 0.982138060939854 0.867741935483871 0.967741935483871 1 0.339393939393939 1
48 0.981838551248146 0.867741935483871 0.967741935483871 1 0.337662337662338 1
49 0.980721818706098 0.866666666666667 0.966666666666667 1 0.337500000000000 1
50 0.980427656617848 0.866101694915254 0.966101694915254 1 0.336065573770492 1
51 0.979580148321981 0.866101694915254 0.966101694915254 1 0.335766423357664 1
52 0.979176174800441 0.865147453083110 0.965147453083110 1 0.335714285714286 1
53 0.978953537811959 0.864824120603015 0.964824120603015 1 0.333333333333333 1
54 0.977675276182278 0.864285714285714 0.964285714285714 1 0.333333333333333 1
55 0.977645445407513 0.862962962962963 0.962962962962963 1 0.330357142857143 1
56 0.977492529827547 0.862790697674419 0.962790697674419 1 0.329411764705882 1
57 0.977447697358947 0.861165048543689 0.961165048543689 1 0.328859060402685 1
58 0.977364322102613 0.860784313725490 0.960784313725490 1 0.328358208955224 1
59 0.977185935642704 0.860784313725490 0.960784313725490 1 0.327485380116959 1
60 0.977134732938662 0.860396039603960 0.960396039603960 1 0.327380952380952 1
61 0.977003859267529 0.859016393442623 0.959016393442623 1 0.326732673267327 1
62 0.976835254216481 0.858904109589041 0.958904109589041 1 0.325000000000000 1
63 0.976766149656658 0.857446808510638 0.957446808510638 1 0.324561403508772 1
64 0.976425422278541 0.857446808510638 0.957446808510638 1 0.321739130434783 1
65 0.976199162177504 0.856521739130435 0.956521739130435 1 0.320388349514563 1
66 0.973627155563448 0.855056179775281 0.955056179775281 1 0.319587628865979 1
67 0.973560748265230 0.854545454545455 0.954545454545455 1 0.318181818181818 1
68 0.972934432719848 0.854545454545455 0.954545454545455 1 0.315384615384615 1
69 0.972332841688596 0.854248366013072 0.954248366013072 1 0.313131313131313 1
70 0.971562303827198 0.853846153846154 0.953846153846154 1 0.312500000000000 1
71 0.971549925864034 0.853488372093023 0.953488372093023 1 0.311926605504587 1
72 0.971415424506459 0.853125000000000 0.953125000000000 1 0.311557788944724 1
73 0.967367832393334 0.852631578947368 0.952631578947368 1 0.311320754716981 1
74 0.964106470186978 0.851388888888889 0.951388888888889 1 0.310344827586207 1
75 0.963828104770387 0.849494949494950 0.949494949494950 1 0.306818181818182 1
76 0.962845552376441 0.849275362318841 0.949275362318841 1 0.304347826086957 1
77 0.962818090469286 0.848275862068966 0.948275862068966 1 0.301886792452830 1
78 0.960628432216328 0.848148148148148 0.948148148148148 1 0.301724137931035 1
79 0.959848711135125 0.847712418300654 0.947712418300654 1 0.298245614035088 1
80 0.954420024169855 0.847712418300654 0.947712418300654 1 0.297560975609756 1
81 0.954251453379620 0.847368421052632 0.947368421052632 1 0.295857988165681 1
82 0.953945076616934 0.846308724832215 0.946308724832215 1 0.294117647058824 1
83 0.953512547667301 0.844444444444444 0.944444444444444 1 0.294117647058824 1
84 0.952673856697882 0.843925233644860 0.943925233644860 1 0.293413173652695 1
85 0.946569758250514 0.842307692307692 0.942307692307692 1 0.293193717277487 1
86 0.944430096953009 0.841860465116279 0.941860465116279 1 0.292307692307692 1
87 0.942737094755383 0.841176470588235 0.941176470588235 1 0.292134831460674 1
88 0.942309849123475 0.839393939393940 0.939393939393939 1 0.291666666666667 1
89 0.941393250675898 0.839393939393940 0.939393939393939 1 0.291666666666667 1
90 0.936771300262126 0.839086294416244 0.939086294416244 1 0.290909090909091 1
91 0.936106140476683 0.838931297709924 0.938931297709924 1 0.290697674418605 1
92 0.935617986322555 0.838356164383562 0.938356164383562 1 0.285714285714286 1
93 0.934564213360173 0.837500000000000 0.937500000000000 1 0.284615384615385 1
94 0.934104405135008 0.837062937062937 0.937062937062937 1 0.284182305630027 1
95 0.933862978578525 0.836585365853659 0.936585365853659 1 0.282828282828283 1
96 0.930331073726923 0.836170212765958 0.936170212765958 1 0.282178217821782 1
97 0.926570905928898 0.835294117647059 0.935294117647059 1 0.281553398058252 1
98 0.926096869657493 0.835185185185185 0.935185185185185 1 0.281045751633987 1
99 0.924216114320880 0.834579439252337 0.934579439252336 1 0.281012658227848 1
100 0.918762364810125 0.833823529411765 0.933823529411765 1 0.280821917808219 1
101 0.916367913654714 0.833333333333333 0.933333333333333 1 0.279220779220779 1
102 0.915686763300496 0.831428571428571 0.931428571428571 1 0.277372262773723 1
103 0.909857088505270 0.831034482758621 0.931034482758621 1 0.273255813953488 1
104 0.907742278356174 0.830481283422460 0.930481283422460 1 0.270833333333333 1
105 0.906592519672188 0.830434782608696 0.930434782608696 1 0.269230769230769 1
106 0.904133182672757 0.830379746835443 0.930379746835443 1 0.269035532994924 1
107 0.902082334282324 0.829292929292929 0.929292929292929 1 0.268421052631579 0.999486544962318
108 0.900866552013440 0.829292929292929 0.929292929292929 1 0.267857142857143 0.999462873920149
109 0.900537603394357 0.829203539823009 0.929203539823009 1 0.267326732673267 0.999131043255068
110 0.898272553164664 0.828381962864722 0.928381962864722 0.999936214764844 0.266666666666667 0.999089767955166
111 0.897984505882830 0.827152317880795 0.927152317880795 0.999605451272038 0.266666666666667 0.999078344263963
112 0.896633511703136 0.826380368098160 0.926380368098160 0.998701552097477 0.261538461538462 0.998453328031870
113 0.894039800419748 0.826229508196721 0.926229508196721 0.998124299155299 0.260416666666667 0.997831612475466
114 0.891621153854269 0.825925925925926 0.925925925925926 0.997881599554605 0.259615384615385 0.997777850696110
115 0.889601312134202 0.824137931034483 0.924137931034483 0.997174766716467 0.257142857142857 0.997738738505170
116 0.887762185316338 0.821985815602837 0.921985815602837 0.996706906306105 0.256410256410256 0.997636938113688
117 0.881018630410639 0.820634920634921 0.920634920634921 0.996222516097200 0.254437869822485 0.996979539970759
118 0.880310959439233 0.820634920634921 0.920634920634921 0.996039459409619 0.252941176470588 0.996390469956635
119 0.879857821968704 0.820529801324503 0.920529801324503 0.995261973822037 0.252873563218391 0.996337074708529
120 0.879003676503970 0.818518518518519 0.918518518518519 0.991435641462269 0.252631578947368 0.995735230215168
121 0.876593706030983 0.816129032258065 0.916129032258065 0.991431967841979 0.252631578947368 0.995605371027057
122 0.871182522049578 0.812408759124088 0.912408759124088 0.990898482643867 0.251851851851852 0.994958106640289
123 0.869947538030901 0.811564625850340 0.911564625850340 0.987122333510514 0.250000000000000 0.994340559615738
124 0.867399005242182 0.810596026490066 0.910596026490066 0.983840099678447 0.247863247863248 0.994136699959947
125 0.866921761632388 0.810569105691057 0.910569105691057 0.982488873820400 0.245901639344262 0.993707698834052
126 0.863564745913278 0.810112359550562 0.910112359550562 0.981515771066567 0.244318181818182 0.993468029489239
127 0.861249054589700 0.809836065573771 0.909836065573771 0.979421350650307 0.244047619047619 0.993401550546684
128 0.860731655954347 0.809090909090909 0.909090909090909 0.978975464121554 0.241666666666667 0.991872328394972
129 0.860120190669568 0.808450704225352 0.908450704225352 0.978311303246038 0.240875912408759 0.991459977012477
130 0.858096973511941 0.806250000000000 0.906250000000000 0.976641409704240 0.240740740740741 0.991189205482406
131 0.855267759043339 0.805660377358491 0.905660377358491 0.975855847651925 0.240000000000000 0.990712710210738
132 0.853076091294187 0.805405405405405 0.905405405405405 0.975807830981387 0.240000000000000 0.990450726755935
133 0.851257664937572 0.801960784313726 0.901960784313726 0.974863853854089 0.240000000000000 0.989272169682602
134 0.841481613592198 0.800763358778626 0.900763358778626 0.973102810189817 0.238709677419355 0.988649621800702
135 0.839336467655005 0.798734177215190 0.898734177215190 0.972117825798968 0.237704918032787 0.988436760134137
136 0.839265446718137 0.797959183673469 0.897959183673469 0.971307437714380 0.235849056603774 0.988111704020051
137 0.839198897789776 0.794736842105263 0.894736842105263 0.969715258056785 0.235294117647059 0.987419428134247
138 0.838124093485890 0.793939393939394 0.893939393939394 0.964752178486251 0.235294117647059 0.986872475071204
139 0.835547367624739 0.793750000000000 0.893750000000000 0.963432894199206 0.234482758620690 0.986734755480908
140 0.832223048243996 0.792857142857143 0.892857142857143 0.962034569792210 0.234375000000000 0.985947543404269
141 0.830903749218668 0.791891891891892 0.891891891891892 0.958713580913588 0.234234234234234 0.985722411679761
142 0.825950911486824 0.790000000000000 0.890000000000000 0.957936716294139 0.233082706766917 0.985566370553660
143 0.824721058511992 0.789908256880734 0.889908256880734 0.956874617491732 0.232954545454545 0.982539618535355
144 0.822064210596012 0.789534883720930 0.889534883720930 0.956381468808762 0.232876712328767 0.981213429840154
145 0.818659718422193 0.788888888888889 0.888888888888889 0.954590327325808 0.232558139534884 0.981001448891125
146 0.816969805049179 0.788059701492537 0.888059701492537 0.952325785748440 0.232558139534884 0.980361147844430
147 0.815154886501908 0.786486486486487 0.886486486486487 0.950982345854907 0.231481481481481 0.980170961534964
148 0.810748360184330 0.785964912280702 0.885964912280702 0.949682641225235 0.231292517006803 0.978674370886037
149 0.809432145353980 0.785906040268457 0.885906040268456 0.947745266388192 0.230769230769231 0.977956861273661
150 0.804870792945166 0.784816753926702 0.884816753926702 0.946944027524571 0.230158730158730 0.975983953557398
151 0.799599416089499 0.784297520661157 0.884297520661157 0.946357751090424 0.229629629629630 0.975420523915092
152 0.796237776679358 0.783561643835616 0.883561643835616 0.946007021422694 0.229508196721311 0.974047183992493
153 0.796020764528271 0.783495145631068 0.883495145631068 0.945869176259102 0.228260869565217 0.972936423128885
154 0.795033904346851 0.782758620689655 0.882758620689655 0.945628703784269 0.228070175438596 0.971805989380334
155 0.791650174814161 0.780000000000000 0.880000000000000 0.942567601279751 0.227642276422764 0.970612647857826
156 0.790933433567800 0.778378378378378 0.878378378378378 0.940646050759970 0.226027397260274 0.970337266750105
157 0.788344285972186 0.777358490566038 0.877358490566038 0.938835839683583 0.225165562913907 0.969755783742682
158 0.787537911461506 0.774371859296482 0.874371859296482 0.938602664907102 0.224489795918367 0.969686514776590
159 0.786450330024413 0.774074074074074 0.874074074074074 0.937823193290518 0.224299065420561 0.968060745327315
160 0.782689907991888 0.770967741935484 0.870967741935484 0.934811530309495 0.222222222222222 0.967234409038453
161 0.781996898003668 0.770370370370370 0.870370370370370 0.934759910930706 0.222222222222222 0.966747674902707
162 0.781423548567597 0.769918699186992 0.869918699186992 0.934666425444078 0.221556886227545 0.966437185858012
163 0.779582163258335 0.769863013698630 0.869863013698630 0.934473172413264 0.220779220779221 0.965618440788128
164 0.778868680777009 0.769565217391304 0.869565217391304 0.934447296739642 0.220000000000000 0.964941545998995
165 0.776332441599846 0.766666666666667 0.866666666666667 0.932930536704015 0.219780219780220 0.963913380873170
166 0.774807531358812 0.766242038216561 0.866242038216561 0.930859472110503 0.219512195121951 0.963319149580340
167 0.773614156055453 0.765384615384615 0.865384615384615 0.930498555570838 0.219178082191781 0.962015395017449
168 0.772552987398053 0.763636363636364 0.863636363636364 0.928451030626634 0.216867469879518 0.960020791784582
169 0.768658060170114 0.763436123348018 0.863436123348018 0.926259226859241 0.216867469879518 0.958712353231724
170 0.768229279168024 0.762903225806452 0.862903225806452 0.923928332775790 0.216417910447761 0.957220253222649
171 0.767113652181218 0.762068965517241 0.862068965517241 0.922751006130823 0.213414634146341 0.956797181552872
172 0.766502238525972 0.757142857142857 0.857142857142857 0.922447847015550 0.212328767123288 0.955242596663177
173 0.765164839386650 0.757142857142857 0.857142857142857 0.921495848077213 0.212121212121212 0.954420552319362
174 0.761757117438594 0.757142857142857 0.857142857142857 0.920284855190700 0.210000000000000 0.953758981335249
175 0.761181216030752 0.756164383561644 0.856164383561644 0.915340405997002 0.209150326797386 0.953213791806805
176 0.760480199481448 0.751063829787234 0.851063829787234 0.914299440683353 0.208695652173913 0.952370447537269
177 0.760328550842125 0.750000000000000 0.850000000000000 0.914196761908515 0.208333333333333 0.944546789186063
178 0.758513130415722 0.749246231155779 0.849246231155779 0.913781260710590 0.206250000000000 0.944115088607875
179 0.758260651363340 0.749162011173184 0.849162011173184 0.911518637156671 0.206060606060606 0.939430066489584
180 0.757955571354499 0.747953216374269 0.847953216374269 0.910910538618966 0.205298013245033 0.938827334350482
181 0.757020737402496 0.743750000000000 0.843750000000000 0.909887233191208 0.204545454545455 0.933333333333333
182 0.755398370363339 0.740294840294840 0.840294840294840 0.909290227926415 0.204081632653061 0.931506849315068
183 0.755157756370464 0.740000000000000 0.840000000000000 0.907831502098961 0.203208556149733 0.931506849315068
184 0.754807035970583 0.739160839160839 0.839160839160839 0.902101668145988 0.202531645569620 0.931034482758621
185 0.753213869599790 0.737837837837838 0.837837837837838 0.898086514565037 0.202247191011236 0.930817610062893
186 0.752681795214165 0.733333333333333 0.833333333333333 0.895663076263934 0.202020202020202 0.930481283422460
187 0.750485489170573 0.733333333333333 0.833333333333333 0.892615709054141 0.201183431952663 0.930379746835443
188 0.750456664765337 0.733333333333333 0.833333333333333 0.892602951262684 0.200000000000000 0.930000000000000
189 0.750258742705757 0.732487309644670 0.832487309644670 0.891943892709311 0.200000000000000 0.930000000000000
190 0.747523340782951 0.730357142857143 0.830357142857143 0.891071497868454 0.196078431372549 0.929292929292929
191 0.744558653095071 0.725301204819277 0.825301204819277 0.888569622869619 0.194915254237288 0.929292929292929
192 0.738684700126133 0.725000000000000 0.825000000000000 0.883259887207909 0.194736842105263 0.928381962864722
193 0.736067999271263 0.723529411764706 0.823529411764706 0.883206992795225 0.194444444444444 0.927777777777778
194 0.734829960047116 0.721428571428571 0.821428571428571 0.879311379215924 0.194444444444444 0.926174496644295
195 0.734477126840173 0.721052631578947 0.821052631578947 0.879022684162355 0.193750000000000 0.925925925925926
196 0.733252584856242 0.717391304347826 0.817391304347826 0.873813965096932 0.192771084337349 0.925373134328358
197 0.731478907375520 0.716993464052288 0.816993464052288 0.870628271421269 0.192307692307692 0.924137931034483
198 0.730046503459507 0.710650887573965 0.810650887573965 0.869831582768734 0.191919191919192 0.922330097087379
199 0.726200866696995 0.706818181818182 0.806818181818182 0.869247113425705 0.191489361702128 0.920634920634921
200 0.725549591550194 0.705309734513274 0.805309734513274 0.868439445352344 0.191489361702128 0.920634920634921
201 0.723636318636133 0.702721088435374 0.802721088435374 0.868389075100014 0.191011235955056 0.920529801324503
202 0.722289331021700 0.700000000000000 0.800000000000000 0.865420810433187 0.190476190476190 0.919642857142857
203 0.720152115805748 0.700000000000000 0.800000000000000 0.862741770912593 0.190184049079755 0.918518518518519
204 0.717037230718811 0.699212598425197 0.799212598425197 0.860525390748666 0.189873417721519 0.918181818181818
205 0.713011607777815 0.698701298701299 0.798701298701299 0.858184341708158 0.189542483660131 0.916666666666667
206 0.712188207482067 0.697468354430380 0.797468354430380 0.857996865188679 0.188811188811189 0.915555555555556
207 0.709318305938976 0.693650793650794 0.793650793650794 0.857353043409573 0.187500000000000 0.913580246913580
208 0.704866903911973 0.693650793650794 0.793650793650794 0.857169800737729 0.187096774193548 0.911564625850340
209 0.702937478683943 0.690983606557377 0.790983606557377 0.846565940099087 0.186046511627907 0.910112359550562
210 0.702112521346287 0.680487804878049 0.780487804878049 0.845479848305908 0.184049079754601 0.909836065573771
211 0.701959325521344 0.680346820809249 0.780346820809249 0.841218935751304 0.183783783783784 0.908450704225352
212 0.691303615702002 0.680000000000000 0.780000000000000 0.840875562362558 0.183544303797468 0.908396946564886
213 0.691175883310257 0.673722627737226 0.773722627737226 0.839557721016099 0.183462532299742 0.907284768211921
214 0.689205999968010 0.672727272727273 0.772727272727273 0.838908441897403 0.182608695652174 0.906250000000000
215 0.686636417476668 0.670992366412214 0.770992366412214 0.838726270712809 0.181818181818182 0.905405405405405
216 0.683731790084942 0.665217391304348 0.765217391304348 0.838116092336360 0.181818181818182 0.902912621359223
217 0.678925093636161 0.655395683453237 0.755395683453237 0.837736092580554 0.181818181818182 0.900000000000000
218 0.668172084457752 0.653424657534247 0.753424657534247 0.837115049732070 0.180722891566265 0.898989898989899
219 0.665784863695487 0.653246753246753 0.753246753246753 0.835634162251805 0.180232558139535 0.898734177215190
220 0.663997526150941 0.650000000000000 0.750000000000000 0.834919483403485 0.180000000000000 0.897959183673469
221 0.660441001888595 0.642331288343558 0.742331288343558 0.833986512142544 0.179856115107914 0.897590361445783
222 0.660097038187749 0.642187500000000 0.742187500000000 0.830580498208240 0.179856115107914 0.897540983606557
223 0.659010951207363 0.641602067183463 0.741602067183463 0.829574323909447 0.179775280898876 0.896907216494845
224 0.658501271643110 0.638317757009346 0.738317757009346 0.828818529553861 0.179487179487180 0.896226415094340
225 0.657951375115780 0.637804878048781 0.737804878048781 0.824759612758596 0.178861788617886 0.895348837209302
226 0.654526064685008 0.637500000000000 0.737500000000000 0.821819485562719 0.178861788617886 0.893750000000000
227 0.653123972070274 0.636842105263158 0.736842105263158 0.819626035992808 0.178807947019868 0.893491124260355
228 0.651907664974980 0.636842105263158 0.736842105263158 0.816932533953111 0.178807947019868 0.892857142857143
229 0.649752400499171 0.630769230769231 0.730769230769231 0.816681578583649 0.178294573643411 0.891891891891892
230 0.648445589603016 0.630000000000000 0.730000000000000 0.811096141130505 0.177570093457944 0.890625000000000
231 0.646024658836141 0.626618705035971 0.726618705035971 0.810350648982379 0.177419354838710 0.890000000000000
232 0.643344826952665 0.626415094339623 0.726415094339623 0.809831827966707 0.177304964539007 0.889908256880734
233 0.642051713325211 0.625000000000000 0.725000000000000 0.809111728872407 0.177215189873418 0.886956521739130
234 0.641360941203604 0.623404255319149 0.723404255319149 0.795256248600610 0.176470588235294 0.886486486486487
235 0.636461598642533 0.622222222222222 0.722222222222222 0.790699661609113 0.176100628930818 0.885964912280702
236 0.635357173184583 0.621854304635762 0.721854304635762 0.789506589453035 0.175925925925926 0.885964912280702
237 0.635088700416166 0.621739130434783 0.721739130434783 0.788753509420298 0.175324675324675 0.884297520661157
238 0.628440369460559 0.615789473684211 0.715789473684211 0.788002474226360 0.174698795180723 0.883561643835616
239 0.626693591377043 0.615384615384615 0.715384615384615 0.786548928778248 0.174311926605505 0.882352941176471
240 0.626667255448316 0.615116279069768 0.715116279069768 0.784065066756919 0.174041297935103 0.880952380952381
241 0.615968699992539 0.614285714285714 0.714285714285714 0.780504510485693 0.173913043478261 0.878378378378378
242 0.615817221579435 0.610914454277286 0.710914454277286 0.780393103132904 0.173076923076923 0.874524714828897
243 0.614761196112149 0.610227272727273 0.710227272727273 0.780057566446571 0.172972972972973 0.874371859296482
244 0.614580290781467 0.608695652173913 0.708695652173913 0.780012412906583 0.172839506172840 0.873134328358209
245 0.612529206498846 0.608029197080292 0.708029197080292 0.779492516667059 0.172727272727273 0.870967741935484
246 0.612196456524592 0.607317073170732 0.707317073170732 0.779237483908537 0.172727272727273 0.870967741935484
247 0.609622345874079 0.605882352941177 0.705882352941177 0.778611299852743 0.172413793103448 0.869565217391304
248 0.608735917439283 0.602970297029703 0.702970297029703 0.775931426050961 0.171974522292994 0.867256637168142
249 0.608130847796811 0.592857142857143 0.692857142857143 0.773153611336426 0.171875000000000 0.866666666666667
250 0.606605578382670 0.592307692307692 0.692307692307692 0.772122240952307 0.171779141104294 0.865384615384615
251 0.605409357441491 0.587500000000000 0.687500000000000 0.770934008830353 0.171641791044776 0.864583333333333
252 0.603970083175980 0.584931506849315 0.684931506849315 0.770170029008168 0.170984455958549 0.863636363636364
253 0.603613591534943 0.584848484848485 0.684848484848485 0.769102128563367 0.170731707317073 0.863636363636364
254 0.600261958120134 0.583823529411765 0.683823529411765 0.767386355095029 0.170212765957447 0.863436123348018
255 0.600150429628282 0.580000000000000 0.680000000000000 0.760703614294601 0.170212765957447 0.863309352517986
256 0.597751109879582 0.580000000000000 0.680000000000000 0.760634644202862 0.170000000000000 0.863157894736842
257 0.594597227722031 0.579738562091503 0.679738562091503 0.757844393305656 0.169811320754717 0.862857142857143
258 0.591221498038050 0.569565217391304 0.669565217391304 0.755022401189911 0.169354838709677 0.862068965517241
259 0.589962235392998 0.566666666666667 0.666666666666667 0.753731260272648 0.169117647058824 0.858585858585859
260 0.588938140629184 0.566666666666667 0.666666666666667 0.753467855991304 0.168141592920354 0.857142857142857
261 0.588638386151192 0.561375661375661 0.661375661375661 0.751890454333345 0.167785234899329 0.857142857142857
262 0.586697166482305 0.559898477157360 0.659898477157360 0.749570462568259 0.166666666666667 0.855769230769231
263 0.586156535290994 0.556934306569343 0.656934306569343 0.747860387753483 0.166666666666667 0.850000000000000
264 0.585366382324621 0.550000000000000 0.650000000000000 0.742314396287576 0.164473684210526 0.849246231155779
265 0.584554785237993 0.548484848484849 0.648484848484848 0.736451355159302 0.164062500000000 0.848101265822785
266 0.579338347794123 0.542857142857143 0.642857142857143 0.733741152570863 0.164062500000000 0.847953216374269
267 0.576928999085951 0.538554216867470 0.638554216867470 0.732645894847233 0.162650602409639 0.845528455284553
268 0.576802657881250 0.536363636363636 0.636363636363636 0.727158285340817 0.162337662337662 0.843750000000000
269 0.573765447943390 0.533333333333333 0.633333333333333 0.726799732926632 0.162162162162162 0.842465753424658
270 0.571231349957570 0.533093525179856 0.633093525179856 0.726501703179857 0.161764705882353 0.840294840294840
271 0.569730422873627 0.532075471698113 0.632075471698113 0.722370728323897 0.161702127659574 0.839160839160839
272 0.568991745072374 0.528140703517588 0.628140703517588 0.719159906673691 0.161538461538462 0.837837837837838
273 0.567553112312730 0.527376425855513 0.627376425855513 0.718246249270024 0.161016949152542 0.835205992509363
274 0.567389101022838 0.523342175066313 0.623342175066313 0.716979296225714 0.160427807486631 0.833333333333333
275 0.565023771391320 0.522222222222222 0.622222222222222 0.715575773397202 0.159292035398230 0.833333333333333
276 0.562132732910769 0.521301775147929 0.621301775147929 0.714034557005346 0.158730158730159 0.830065359477124
277 0.562112260333304 0.520000000000000 0.620000000000000 0.710232454225619 0.158536585365854 0.827956989247312
278 0.556829193460104 0.519883040935673 0.619883040935673 0.705263879127541 0.158227848101266 0.826923076923077
279 0.555767513952439 0.515384615384615 0.615384615384615 0.703365578075776 0.157894736842105 0.825301204819277
280 0.554424677707224 0.514617940199336 0.614617940199336 0.700692203139319 0.157303370786517 0.825000000000000
281 0.553277797353728 0.514583333333333 0.614583333333333 0.699660573336811 0.156462585034014 0.824074074074074
282 0.552630011527284 0.513138686131387 0.613138686131387 0.698707433511059 0.154185022026432 0.823529411764706
283 0.551939351037839 0.510236220472441 0.610236220472441 0.697023700228585 0.153846153846154 0.821428571428571
284 0.551347591136919 0.510062893081761 0.610062893081761 0.696881818673662 0.153846153846154 0.820512820512821
285 0.550708528864041 0.509271523178808 0.609271523178808 0.696377782578389 0.153846153846154 0.820312500000000
286 0.547429961520416 0.501307189542484 0.601307189542484 0.695202458994211 0.153543307086614 0.817258883248731
287 0.545451525628183 0.501036269430052 0.601036269430052 0.693718709006838 0.153284671532847 0.810650887573965
288 0.543923834218565 0.497883597883598 0.597883597883598 0.692895540389659 0.152631578947368 0.808695652173913
289 0.542646024523550 0.497315436241611 0.597315436241611 0.691903493605457 0.151724137931034 0.806818181818182
290 0.539501564230636 0.493495934959350 0.593495934959350 0.689193169423165 0.151515151515152 0.806060606060606
291 0.537059541653114 0.493495934959350 0.593495934959350 0.688659304635971 0.151041666666667 0.805309734513274
292 0.536339766149165 0.491194968553459 0.591194968553459 0.688464251931407 0.150793650793651 0.800000000000000
293 0.527343351982390 0.490163934426230 0.590163934426230 0.688031955481300 0.150684931506849 0.798657718120805
294 0.525333422599876 0.489147286821706 0.589147286821706 0.687990473037704 0.150000000000000 0.797468354430380
295 0.522708237721132 0.488757396449704 0.588757396449704 0.686986400044535 0.150000000000000 0.795620437956204
296 0.522050030824034 0.488235294117647 0.588235294117647 0.684560196312236 0.149484536082474 0.793650793650794
297 0.515860666668150 0.488235294117647 0.588235294117647 0.682922551626908 0.149484536082474 0.791666666666667
298 0.514430924421431 0.488235294117647 0.588235294117647 0.681077158660624 0.148760330578512 0.788461538461538
299 0.513735554477977 0.484269662921348 0.584269662921348 0.680393626553339 0.148148148148148 0.783216783216783
300 0.512790993564878 0.484269662921348 0.584269662921348 0.679596599877531 0.148148148148148 0.780487804878049
301 0.510963368074993 0.483333333333333 0.583333333333333 0.677652720178715 0.148148148148148 0.780346820809249
302 0.510930075128790 0.480000000000000 0.580000000000000 0.677342094120949 0.147826086956522 0.780000000000000
303 0.505508945161294 0.478125000000000 0.578125000000000 0.675407326057862 0.147208121827411 0.773722627737226
304 0.504428790568941 0.464885496183206 0.564885496183206 0.673132116004979 0.147058823529412 0.773255813953488
305 0.504325696059005 0.463953488372093 0.563953488372093 0.672318164130913 0.146739130434783 0.772727272727273
306 0.501428242806671 0.463218390804598 0.563218390804598 0.670679328531721 0.146428571428571 0.772727272727273
307 0.499328243317160 0.458558558558559 0.558558558558559 0.665842267141100 0.145922746781116 0.771604938271605
308 0.497794626962892 0.456962025316456 0.556962025316456 0.665552207246877 0.145833333333333 0.770992366412214
309 0.496682293842825 0.455555555555556 0.555555555555556 0.660867456035783 0.145695364238411 0.770588235294118
310 0.496646408847649 0.454216867469880 0.554216867469880 0.659976779189223 0.144736842105263 0.769230769230769
311 0.496598815314437 0.453956834532374 0.553956834532374 0.658644915006549 0.144654088050314 0.765217391304348
312 0.496480659626812 0.453191489361702 0.553191489361702 0.656049679521513 0.144578313253012 0.760869565217391
313 0.491679399118794 0.452631578947369 0.552631578947369 0.653155697057918 0.143835616438356 0.758793969849246
314 0.489883224779855 0.452083333333333 0.552083333333333 0.650478940567629 0.143589743589744 0.757142857142857
315 0.489417706248318 0.451724137931035 0.551724137931035 0.650271500173176 0.143540669856459 0.753424657534247
316 0.489351116329764 0.450000000000000 0.550000000000000 0.646018771404158 0.143442622950820 0.752688172043011
317 0.488945799018795 0.448076923076923 0.548076923076923 0.645798688293747 0.142857142857143 0.752631578947368
318 0.488929766000825 0.447826086956522 0.547826086956522 0.644072806037410 0.142857142857143 0.752427184466019
319 0.487632343492666 0.445454545454545 0.545454545454545 0.643113197348069 0.142857142857143 0.750000000000000
320 0.486991200574430 0.443859649122807 0.543859649122807 0.641344856721024 0.142857142857143 0.743589743589744
321 0.486856002496931 0.443478260869565 0.543478260869565 0.641249460675116 0.142156862745098 0.742647058823529
322 0.485978437569998 0.441401273885350 0.541401273885350 0.638847298252550 0.141891891891892 0.742331288343558
323 0.479348424654721 0.441284403669725 0.541284403669725 0.634976775919393 0.141891891891892 0.741602067183463
324 0.478206634442983 0.440880503144654 0.540880503144654 0.634378794053009 0.141379310344828 0.738317757009346
325 0.476879375113431 0.440540540540541 0.540540540540541 0.633576773320834 0.141104294478528 0.737500000000000
326 0.476810813198596 0.437931034482759 0.537931034482759 0.632133706044141 0.141025641025641 0.730769230769231
327 0.475444409820738 0.434482758620690 0.534482758620690 0.631114575119039 0.140909090909091 0.730000000000000
328 0.474925937409663 0.433783783783784 0.533783783783784 0.630798619529381 0.140845070422535 0.726829268292683
329 0.472717080596204 0.431250000000000 0.531250000000000 0.629921610606757 0.140127388535032 0.726415094339623
330 0.472637587937969 0.429914529914530 0.529914529914530 0.627188918780951 0.140000000000000 0.725000000000000
331 0.469682554977197 0.425252525252525 0.525252525252525 0.626787563417427 0.140000000000000 0.723404255319149
332 0.468936748277559 0.425179856115108 0.525179856115108 0.625076385417768 0.140000000000000 0.721854304635762
333 0.467845914156905 0.425000000000000 0.525000000000000 0.620281916800010 0.139130434782609 0.721739130434783
334 0.467348999804773 0.423255813953488 0.523255813953488 0.617565928971994 0.138888888888889 0.718750000000000
335 0.465893511944073 0.422388059701493 0.522388059701493 0.614678320092686 0.138888888888889 0.715686274509804
336 0.465514746170817 0.422123893805310 0.522123893805310 0.614252488679078 0.138686131386861 0.714285714285714
337 0.465018284897913 0.418518518518519 0.518518518518519 0.614240871125283 0.138364779874214 0.714285714285714
338 0.463675961473614 0.418518518518519 0.518518518518519 0.613889538777133 0.138364779874214 0.710914454277286
339 0.463283870002476 0.418072289156627 0.518072289156627 0.613870960256083 0.138297872340426 0.710843373493976
340 0.462661776781446 0.415873015873016 0.515873015873016 0.613628278145208 0.137500000000000 0.710526315789474
341 0.462630416622946 0.415337423312884 0.515337423312884 0.612220053782644 0.136986301369863 0.708029197080292
342 0.462154895389761 0.414792899408284 0.514792899408284 0.611366392071447 0.136904761904762 0.707317073170732
343 0.459509079966826 0.409202453987730 0.509202453987730 0.609550296494516 0.136612021857924 0.706666666666667
344 0.458595936114638 0.407142857142857 0.507142857142857 0.605990471860328 0.135714285714286 0.705882352941177
345 0.458374479217433 0.406172839506173 0.506172839506173 0.605064058498401 0.135714285714286 0.702970297029703
346 0.457796982817478 0.405154639175258 0.505154639175258 0.604728119983586 0.135135135135135 0.702290076335878
347 0.457196316250078 0.403144654088050 0.503144654088050 0.604601551663971 0.133333333333333 0.701570680628272
348 0.456458412859514 0.401877934272300 0.501877934272300 0.602955446861356 0.133333333333333 0.695652173913044
349 0.456453465181008 0.400000000000000 0.500000000000000 0.597165703998755 0.133333333333333 0.693430656934307
350 0.455738385613283 0.400000000000000 0.500000000000000 0.595911947262906 0.133333333333333 0.692857142857143
351 0.455293133107754 0.400000000000000 0.500000000000000 0.595358819877386 0.131944444444444 0.689320388349515
352 0.455176669261871 0.400000000000000 0.500000000000000 0.595104966368255 0.131578947368421 0.688442211055276
353 0.453864901369852 0.395934959349593 0.495934959349594 0.593830843580319 0.131578947368421 0.687500000000000
354 0.452478575327143 0.392822966507177 0.492822966507177 0.593176209456809 0.130434782608696 0.686131386861314
355 0.450320674153538 0.392307692307692 0.492307692307692 0.593080201196828 0.130208333333333 0.684848484848485
356 0.449295878256020 0.392307692307692 0.492307692307692 0.585790113623591 0.129973474801061 0.683673469387755
357 0.449053380677750 0.391803278688525 0.491803278688525 0.584612661131017 0.129770992366412 0.680000000000000
358 0.448291840337428 0.391071428571429 0.491071428571429 0.582020392126767 0.128834355828221 0.678571428571429
359 0.446799256103435 0.387500000000000 0.487500000000000 0.581963141552587 0.128787878787879 0.670329670329670
360 0.445451741857719 0.387500000000000 0.487500000000000 0.576361140020512 0.128654970760234 0.669724770642202
361 0.445437848552504 0.387179487179487 0.487179487179487 0.573747354324392 0.128571428571429 0.668711656441718
362 0.444082734165767 0.382993197278912 0.482993197278912 0.571937887637374 0.128491620111732 0.666666666666667
363 0.443298572774109 0.382758620689655 0.482758620689655 0.571535941587551 0.128378378378378 0.666666666666667
364 0.442083235495497 0.380263157894737 0.480263157894737 0.567040065445752 0.128205128205128 0.663793103448276
365 0.442083038233200 0.377064220183486 0.477064220183486 0.566593666390948 0.127659574468085 0.661870503597122
366 0.440080370146894 0.375177304964539 0.475177304964539 0.565569020464528 0.127272727272727 0.661375661375661
367 0.439895877242397 0.374226804123711 0.474226804123711 0.565111906197146 0.126923076923077 0.659763313609468
368 0.439278771423999 0.373404255319149 0.473404255319149 0.561294913387836 0.126506024096386 0.658914728682171
369 0.439077667135993 0.372527472527473 0.472527472527473 0.558746565502965 0.126213592233010 0.657807308970100
370 0.436748704040365 0.371428571428571 0.471428571428571 0.556679502981798 0.125984251968504 0.656934306569343
371 0.434823982709544 0.371153846153846 0.471153846153846 0.553444381725441 0.125925925925926 0.650000000000000
372 0.433883489477139 0.369230769230769 0.469230769230769 0.551153142520355 0.125000000000000 0.648829431438127
373 0.431431666799979 0.367741935483871 0.467741935483871 0.549187856103083 0.124260355029586 0.644295302013423
374 0.424992027907689 0.365753424657534 0.465753424657534 0.549017799360488 0.124183006535948 0.642857142857143
375 0.424776232528237 0.364788732394366 0.464788732394366 0.548777621759233 0.123966942148760 0.642487046632124
376 0.423547016714175 0.362962962962963 0.462962962962963 0.547625429189562 0.123711340206186 0.638554216867470
377 0.422205241852144 0.362962962962963 0.462962962962963 0.542515748010946 0.123287671232877 0.636363636363636
378 0.421283789468023 0.360526315789474 0.460526315789474 0.540034619768654 0.123076923076923 0.635394456289979
379 0.420029880574491 0.360227272727273 0.460227272727273 0.537882549752388 0.121951219512195 0.634146341463415
380 0.419651510804660 0.360000000000000 0.460000000000000 0.535107498905965 0.121827411167513 0.632967032967033
381 0.418917386131160 0.356097560975610 0.456097560975610 0.534610471111152 0.121212121212121 0.632075471698113
382 0.416967973948411 0.354935622317597 0.454935622317597 0.534518928336053 0.121212121212121 0.631901840490798
383 0.415209596683270 0.353608247422680 0.453608247422680 0.534061221795073 0.121019108280255 0.628318584070796
384 0.415147870104766 0.353125000000000 0.453125000000000 0.529784352270360 0.120567375886525 0.627737226277372
385 0.414560953114917 0.351612903225806 0.451612903225806 0.528435971906512 0.119266055045872 0.626984126984127
386 0.414390329090730 0.351282051282051 0.451282051282051 0.526017253960367 0.119047619047619 0.623342175066313
387 0.413810098873440 0.350331125827815 0.450331125827815 0.525413520890190 0.119047619047619 0.620289855072464
388 0.412277792099046 0.347058823529412 0.447058823529412 0.524987671250356 0.118881118881119 0.619883040935673
389 0.412043024490914 0.342176870748299 0.442176870748299 0.524421002648152 0.118721461187215 0.615384615384615
390 0.412026227539737 0.341947565543071 0.441947565543071 0.523182398693569 0.117647058823529 0.614379084967320
391 0.411932754671834 0.340789473684211 0.440789473684211 0.522549094086553 0.117187500000000 0.610236220472441
392 0.411474585144810 0.340677966101695 0.440677966101695 0.521722300892046 0.117117117117117 0.610062893081761
393 0.410906206317118 0.340366972477064 0.440366972477064 0.521471659771539 0.117021276595745 0.604651162790698
394 0.410893436404746 0.338356164383562 0.438356164383562 0.521322562185653 0.115702479338843 0.601449275362319
395 0.410451295649003 0.338202247191011 0.438202247191011 0.521075587196480 0.115384615384615 0.601307189542484
396 0.410415071238504 0.337837837837838 0.437837837837838 0.520745381268015 0.115384615384615 0.600000000000000
397 0.409928146654553 0.334782608695652 0.434782608695652 0.518800708971462 0.114503816793893 0.598639455782313
398 0.406017840416057 0.333460076045627 0.433460076045627 0.518494853049574 0.114503816793893 0.598086124401914
399 0.404611776223784 0.332432432432433 0.432432432432432 0.515376397468230 0.114093959731544 0.597883597883598
400 0.402072748913263 0.330769230769231 0.430769230769231 0.514706388937831 0.114068441064639 0.593750000000000
401 0.400920893985938 0.329347826086957 0.429347826086957 0.514299592874585 0.113636363636364 0.593495934959350
402 0.399326120318383 0.326829268292683 0.426829268292683 0.513341122707143 0.113043478260870 0.591194968553459
403 0.396484408136062 0.326160337552743 0.426160337552743 0.511999370380919 0.112745098039216 0.590643274853801
404 0.396336929920410 0.325925925925926 0.425925925925926 0.511864670673030 0.112582781456954 0.590163934426230
405 0.392719669685758 0.324050632911392 0.424050632911392 0.511232059744676 0.112500000000000 0.588235294117647
406 0.392024571543496 0.323357664233577 0.423357664233577 0.509689835854518 0.112244897959184 0.588235294117647
407 0.388569666266568 0.323280423280423 0.423280423280423 0.508566865941457 0.112149532710280 0.588235294117647
408 0.388336779733039 0.320000000000000 0.420000000000000 0.507690808748454 0.111111111111111 0.584415584415584
409 0.387783011556958 0.319580419580420 0.419580419580420 0.504963006615484 0.111111111111111 0.584269662921348
410 0.387308491315318 0.314285714285714 0.414285714285714 0.504292968606609 0.111111111111111 0.584269662921348
411 0.386656569867715 0.313978494623656 0.413978494623656 0.500391051051639 0.111111111111111 0.583333333333333
412 0.386566297563262 0.313333333333333 0.413333333333333 0.498312356803476 0.111111111111111 0.582417582417583
413 0.386008527281807 0.313265306122449 0.413265306122449 0.498118635567993 0.110344827586207 0.580000000000000
414 0.385982813064366 0.312698412698413 0.412698412698413 0.495120664402422 0.110000000000000 0.575342465753425
415 0.382310287342639 0.307594936708861 0.407594936708861 0.493269652781201 0.109589041095890 0.574468085106383
416 0.382203995439136 0.306779661016949 0.406779661016949 0.492127091164098 0.109489051094891 0.568807339449541
417 0.381672618582854 0.305303030303030 0.405303030303030 0.491254109770393 0.109263657957245 0.567567567567568
418 0.381124181799304 0.302758620689655 0.402758620689655 0.488476160776487 0.109243697478992 0.564885496183206
419 0.379902553948196 0.300000000000000 0.400000000000000 0.486216294434047 0.108974358974359 0.563157894736842
420 0.379443974672122 0.300000000000000 0.400000000000000 0.484685628154874 0.108695652173913 0.562500000000000
421 0.375702049544267 0.298550724637681 0.398550724637681 0.483474703760364 0.108695652173913 0.560714285714286
422 0.374832528592782 0.298373983739837 0.398373983739837 0.483211702157765 0.108108108108108 0.558558558558559
423 0.373664156245282 0.297590361445783 0.397590361445783 0.482710015517209 0.106918238993711 0.553956834532374
424 0.372580417358410 0.296946564885496 0.396946564885496 0.479769709315290 0.106870229007634 0.553191489361702
425 0.371101772840955 0.295833333333333 0.395833333333333 0.476739621187404 0.106666666666667 0.552631578947369
426 0.365574414734872 0.292592592592593 0.392592592592593 0.476513929817430 0.105882352941176 0.551724137931035
427 0.364501932823441 0.292156862745098 0.392156862745098 0.473937275954762 0.105882352941176 0.551020408163265
428 0.358720529378849 0.289473684210526 0.389473684210526 0.473877397092821 0.105691056910569 0.550561797752809
429 0.355444548020980 0.289285714285714 0.389285714285714 0.473588638487266 0.105263157894737 0.547826086956522
430 0.354751576165691 0.285869565217391 0.385869565217391 0.471106242236629 0.105263157894737 0.547738693467337
431 0.354104222344866 0.284615384615385 0.384615384615385 0.470559332934429 0.104938271604938 0.545454545454545
432 0.353775756912039 0.283333333333333 0.383333333333333 0.469048816715816 0.104651162790698 0.543478260869565
433 0.352721247456490 0.283177570093458 0.383177570093458 0.464891025885059 0.104347826086957 0.542372881355932
434 0.352158168324227 0.280530973451327 0.380530973451327 0.463813579504800 0.104166666666667 0.540540540540541
435 0.348126693649189 0.278787878787879 0.378787878787879 0.462322766524899 0.104046242774566 0.539568345323741
436 0.347774468187703 0.278151260504202 0.378151260504202 0.461943512360162 0.103658536585366 0.537500000000000
437 0.347057377300576 0.274172185430464 0.374172185430464 0.456786440905200 0.102880658436214 0.537500000000000
438 0.345801447760962 0.272881355932203 0.372881355932203 0.450507012118397 0.102857142857143 0.534482758620690
439 0.344026454329776 0.272093023255814 0.372093023255814 0.449656042196199 0.102702702702703 0.531250000000000
440 0.343842809405760 0.271584699453552 0.371584699453552 0.448310676024545 0.102430555555556 0.531034482758621
441 0.343230233709085 0.271428571428571 0.371428571428571 0.446008142545430 0.101851851851852 0.525454545454546
442 0.342978392111440 0.271212121212121 0.371212121212121 0.444714145447084 0.101265822784810 0.525316455696203
443 0.339037601265361 0.270370370370370 0.370370370370370 0.444631335885874 0.101123595505618 0.525252525252525
444 0.338642283657277 0.268421052631579 0.368421052631579 0.441138157176815 0.100917431192661 0.519125683060109
445 0.338359560651712 0.268181818181818 0.368181818181818 0.437664814187515 0.100529100529101 0.518518518518519
446 0.337880430006683 0.267032967032967 0.367032967032967 0.433672032137329 0.0991735537190083 0.518072289156627
447 0.336394649618236 0.265853658536585 0.365853658536585 0.432536767034836 0.0989583333333333 0.516483516483517
448 0.334488040390829 0.264864864864865 0.364864864864865 0.431432528639065 0.0987654320987654 0.516339869281046
449 0.331833985635722 0.264696734059098 0.364696734059098 0.429478827675500 0.0986301369863014 0.515873015873016
450 0.331252183545681 0.263333333333333 0.363333333333333 0.429403927157574 0.0985915492957746 0.509505703422053
451 0.327664059353739 0.259649122807018 0.359649122807018 0.429160783864407 0.0980392156862745 0.509202453987730
452 0.327315534374275 0.252112676056338 0.352112676056338 0.428175287739420 0.0974025974025974 0.506172839506173
453 0.324202676094466 0.246875000000000 0.346875000000000 0.424785813146397 0.0967741935483871 0.505952380952381
454 0.319269188410846 0.246733668341709 0.346733668341709 0.422358253413798 0.0963855421686747 0.505154639175258
455 0.319069488326759 0.244827586206897 0.344827586206897 0.420374474648941 0.0961538461538462 0.503448275862069
456 0.318792894859204 0.244827586206897 0.344827586206897 0.419301672136897 0.0954907161803714 0.501877934272300
457 0.317030510252885 0.244418052256532 0.344418052256532 0.416773435937683 0.0954773869346734 0.500000000000000
458 0.317022569504748 0.243750000000000 0.343750000000000 0.414205496833108 0.0954773869346734 0.500000000000000
459 0.316373947148291 0.243373493975904 0.343373493975904 0.412418698437820 0.0952380952380952 0.500000000000000
460 0.314569155765020 0.242592592592593 0.342592592592593 0.410924658435334 0.0947368421052632 0.497354497354497
461 0.311005500844791 0.240909090909091 0.340909090909091 0.410792189107287 0.0944444444444444 0.492753623188406
462 0.310058037722650 0.237662337662338 0.337662337662338 0.410484659133341 0.0942408376963351 0.492307692307692
463 0.310041537258268 0.237500000000000 0.337500000000000 0.409067765895372 0.0937500000000000 0.492307692307692
464 0.306911170023458 0.233931777378815 0.333931777378815 0.406446806731188 0.0935672514619883 0.491803278688525
465 0.306698682242195 0.233333333333333 0.333333333333333 0.405451170545821 0.0934065934065934 0.491071428571429
466 0.306094957112939 0.233333333333333 0.333333333333333 0.404021616463933 0.0931677018633540 0.488215488215488
467 0.304153124544723 0.231250000000000 0.331250000000000 0.402716999050099 0.0927835051546392 0.483050847457627
468 0.304048388035737 0.230578512396694 0.330578512396694 0.402125052721748 0.0925925925925926 0.482758620689655
469 0.303936648216468 0.227586206896552 0.327586206896552 0.399261606266736 0.0923076923076923 0.481283422459893
470 0.303466487323113 0.226923076923077 0.326923076923077 0.397930411922847 0.0919540229885058 0.479166666666667
471 0.303239206924729 0.223943661971831 0.323943661971831 0.396324617979111 0.0917159763313609 0.477366255144033
472 0.301611632603253 0.221608040201005 0.321608040201005 0.394770796554958 0.0916030534351145 0.474358974358974
473 0.300347471368204 0.220388349514563 0.320388349514563 0.391506273662582 0.0909090909090909 0.473684210526316
474 0.297768330156535 0.219354838709677 0.319354838709677 0.389736161238313 0.0894308943089431 0.473404255319149
475 0.297357376006004 0.213725490196078 0.313725490196078 0.389637659049034 0.0892857142857143 0.473053892215569
476 0.293315549969405 0.212169312169312 0.312169312169312 0.388617900059741 0.0888888888888889 0.471428571428571
477 0.291413892737840 0.210519645120406 0.310519645120406 0.386056816760347 0.0884353741496599 0.471153846153846
478 0.291332277237858 0.205882352941177 0.305882352941177 0.384932795534709 0.0882352941176471 0.470459518599562
479 0.290253831661669 0.205555555555556 0.305555555555556 0.383152531866443 0.0873786407766990 0.470270270270270
480 0.289618866210464 0.205454545454545 0.305454545454546 0.380768084665509 0.0872483221476510 0.469230769230769
481 0.285621257572186 0.203797468354430 0.303797468354430 0.379402260568834 0.0872093023255814 0.467741935483871
482 0.282482942718463 0.203571428571429 0.303571428571429 0.378072532284306 0.0869565217391304 0.466666666666667
483 0.280937442295605 0.203278688524590 0.303278688524590 0.377102080283903 0.0865800865800866 0.464788732394366
484 0.280336205863765 0.202631578947368 0.302631578947368 0.376250462372357 0.0854271356783920 0.462962962962963
485 0.279625043266687 0.200613496932515 0.300613496932515 0.376033888773961 0.0854166666666667 0.462962962962963
486 0.278848688151124 0.200180831826401 0.300180831826401 0.373736318102715 0.0853658536585366 0.460526315789474
487 0.277399628887782 0.197101449275362 0.297101449275362 0.372990902361718 0.0851648351648352 0.458333333333333
488 0.276877902591167 0.195238095238095 0.295238095238095 0.371750822704384 0.0851063829787234 0.458333333333333
489 0.276419312479206 0.194117647058824 0.294117647058824 0.371216685466632 0.0845824411134904 0.456250000000000
490 0.274164309060729 0.193233082706767 0.293233082706767 0.368451647055412 0.0833333333333333 0.454935622317597
491 0.265518776622443 0.192682926829268 0.292682926829268 0.368378605098150 0.0833333333333333 0.452830188679245
492 0.265207615222785 0.190598290598291 0.290598290598291 0.368151715346062 0.0827814569536424 0.440993788819876
493 0.264242511811768 0.189308176100629 0.289308176100629 0.367763588453385 0.0821428571428571 0.438356164383562
494 0.263432355810715 0.188461538461538 0.288461538461538 0.365353589623460 0.0819672131147541 0.437037037037037
495 0.263271980534495 0.187179487179487 0.287179487179487 0.364759060242597 0.0813008130081301 0.432432432432432
496 0.263029485272165 0.185714285714286 0.285714285714286 0.361895674437785 0.0812500000000000 0.430379746835443
497 0.262748680612691 0.185714285714286 0.285714285714286 0.360118350305177 0.0810810810810811 0.429347826086957
498 0.260810707050801 0.184210526315789 0.284210526315789 0.358903967738117 0.0803571428571429 0.428571428571429
499 0.260707040104029 0.183333333333333 0.283333333333333 0.358650068789683 0.0802919708029197 0.426160337552743
500 0.260420139345660 0.182738095238095 0.282738095238095 0.358028284654173 0.0800000000000000 0.423280423280423
501 0.259254595652501 0.182051282051282 0.282051282051282 0.357192593639435 0.0800000000000000 0.423076923076923
502 0.258535218421200 0.181437125748503 0.281437125748503 0.357009010823072 0.0800000000000000 0.421621621621622
503 0.257671431701077 0.181159420289855 0.281159420289855 0.353311223747561 0.0795454545454545 0.421052631578947
504 0.257317525390654 0.180701754385965 0.280701754385965 0.352408081589207 0.0793650793650794 0.421052631578947
505 0.256190767555246 0.180303030303030 0.280303030303030 0.351187122089627 0.0791366906474820 0.420000000000000
506 0.254330462442723 0.177372262773723 0.277372262773723 0.348359911380417 0.0775193798449612 0.417525773195876
507 0.253555687501610 0.176470588235294 0.276470588235294 0.346255509437971 0.0761904761904762 0.415204678362573
508 0.252858343697180 0.175167785234899 0.275167785234899 0.341500362362543 0.0758620689655172 0.412500000000000
509 0.252708023938908 0.175000000000000 0.275000000000000 0.338764287129497 0.0757575757575758 0.411764705882353
510 0.252243116143777 0.174305555555556 0.274305555555556 0.338716845202029 0.0754039497307002 0.405303030303030
511 0.251306653623635 0.174052478134111 0.274052478134111 0.338529654428500 0.0752688172043011 0.402758620689655
512 0.247233264967692 0.173437500000000 0.273437500000000 0.336981872973117 0.0750000000000000 0.400000000000000
513 0.246699525195353 0.171739130434783 0.271739130434783 0.335792155015822 0.0748663101604278 0.398692810457516
514 0.246548231317871 0.171565495207668 0.271565495207668 0.335637036129553 0.0732984293193717 0.398373983739837
515 0.237893746389213 0.170833333333333 0.270833333333333 0.334624072288185 0.0729166666666667 0.385869565217391
516 0.237878542550467 0.170676691729323 0.270676691729323 0.333294240408811 0.0727699530516432 0.384615384615385
517 0.237672818835354 0.168292682926829 0.268292682926829 0.332716642064494 0.0727272727272727 0.383333333333333
518 0.236500900206698 0.167080745341615 0.267080745341615 0.323713897435340 0.0727272727272727 0.383177570093458
519 0.233990484027425 0.165822784810127 0.265822784810127 0.323644450504157 0.0727272727272727 0.383116883116883
520 0.233949430439399 0.163803680981595 0.263803680981595 0.323424791604397 0.0726495726495727 0.379487179487179
521 0.233838574755128 0.160869565217391 0.260869565217391 0.320527819178046 0.0724637681159420 0.376736111111111
522 0.231681200582337 0.158426966292135 0.258426966292135 0.320140109988444 0.0724637681159420 0.374172185430464
523 0.229434324129821 0.157731958762887 0.257731958762887 0.317854389895512 0.0721649484536082 0.373333333333333
524 0.228680530949660 0.155707762557078 0.255707762557078 0.317388934039759 0.0720000000000000 0.372881355932203
525 0.227842095722187 0.154180602006689 0.254180602006689 0.316997745615068 0.0719424460431655 0.372093023255814
526 0.227547233659393 0.150000000000000 0.250000000000000 0.314827053473823 0.0719424460431655 0.371584699453552
527 0.226981925164719 0.147572815533981 0.247572815533981 0.313678822282515 0.0714285714285714 0.371428571428571
528 0.226894110677059 0.146753246753247 0.246753246753247 0.313002235877600 0.0714285714285714 0.370689655172414
529 0.226752836178586 0.144680851063830 0.244680851063830 0.305873207232337 0.0707964601769912 0.368421052631579
530 0.226712474735553 0.142603550295858 0.242603550295858 0.300182801576506 0.0700218818380744 0.368181818181818
531 0.225262908528927 0.141610738255034 0.241610738255034 0.298729264682350 0.0699300699300699 0.365853658536585
532 0.224935733440071 0.139669421487603 0.239669421487603 0.298699668274817 0.0697674418604651 0.365474339035770
533 0.222932843965730 0.139035087719298 0.239035087719298 0.296117639293801 0.0689655172413793 0.365384615384615
534 0.220345128596068 0.131958762886598 0.231958762886598 0.295073633512712 0.0686274509803922 0.363333333333333
535 0.219362273076356 0.130769230769231 0.230769230769231 0.293073138342487 0.0684931506849315 0.361538461538462
536 0.216287470540225 0.128426395939086 0.228426395939086 0.289014430059624 0.0684292379471229 0.359375000000000
537 0.213988237936759 0.126744186046512 0.226744186046512 0.287771786615745 0.0684210526315790 0.357142857142857
538 0.211104872029259 0.125563909774436 0.225563909774436 0.285959010054512 0.0679611650485437 0.352112676056338
539 0.209419846310789 0.120779220779221 0.220779220779221 0.285948166816515 0.0677419354838710 0.347826086956522
540 0.204534251822253 0.116783216783217 0.216783216783217 0.285722099327749 0.0673076923076923 0.346875000000000
541 0.200423725454090 0.116216216216216 0.216216216216216 0.282972712427271 0.0672268907563025 0.344418052256532
542 0.194696444109447 0.116000000000000 0.216000000000000 0.281208744987463 0.0671140939597315 0.342592592592593
543 0.185432423856319 0.110045662100457 0.210045662100457 0.281184472011729 0.0670926517571885 0.340909090909091
544 0.183286565735480 0.110045662100457 0.210045662100457 0.280733230975287 0.0666666666666667 0.340740740740741
545 0.182988202463767 0.108888888888889 0.208888888888889 0.279437044377392 0.0666666666666667 0.337522441651706
546 0.182369834636916 0.108333333333333 0.208333333333333 0.277898454145590 0.0646387832699620 0.335294117647059
547 0.180505156726222 0.107729468599034 0.207729468599034 0.277326695738649 0.0645161290322581 0.333333333333333
548 0.176653215635092 0.107239819004525 0.207239819004525 0.277282667078591 0.0633187772925764 0.333333333333333
549 0.172988532561366 0.106896551724138 0.206896551724138 0.276827295186105 0.0631578947368421 0.331182795698925
550 0.171167719552097 0.105689277899344 0.205689277899344 0.276153353245329 0.0631578947368421 0.330827067669173
551 0.169845726119987 0.105263157894737 0.205263157894737 0.275992334927692 0.0626057529610829 0.330578512396694
552 0.167638186100442 0.104819277108434 0.204819277108434 0.275291739092965 0.0625000000000000 0.326388888888889
553 0.165173593894050 0.102797202797203 0.202797202797203 0.274241519611460 0.0618556701030928 0.325581395348837
554 0.162421509669945 0.100000000000000 0.200000000000000 0.272037813422904 0.0613718411552347 0.325153374233129
555 0.161503580816375 0.0968503937007874 0.196850393700787 0.271641669228894 0.0609756097560976 0.323943661971831
556 0.160825249347164 0.0956521739130435 0.195652173913044 0.270078121043289 0.0606060606060606 0.322981366459627
557 0.157255298219923 0.0894736842105263 0.189473684210526 0.268077812631536 0.0603448275862069 0.322448979591837
558 0.157089336919975 0.0891891891891892 0.189189189189189 0.265650365522324 0.0600000000000000 0.321428571428571
559 0.156188748657215 0.0891891891891892 0.189189189189189 0.265416598121427 0.0600000000000000 0.321052631578947
560 0.150900627897171 0.0851851851851852 0.185185185185185 0.264933194944837 0.0589743589743590 0.320346320346320
561 0.147286764418230 0.0851851851851852 0.185185185185185 0.264857095487691 0.0577777777777778 0.316455696202532
562 0.147195358804485 0.0844331641285956 0.184433164128596 0.263540111636511 0.0574712643678161 0.314606741573034
563 0.145911857850458 0.0837748344370861 0.183774834437086 0.262583329871863 0.0574712643678161 0.314285714285714
564 0.143478924415314 0.0822222222222222 0.182222222222222 0.261817031303314 0.0568561872909699 0.313054499366286
565 0.135952537522577 0.0803278688524590 0.180327868852459 0.261778797183719 0.0563380281690141 0.307065217391304
566 0.128515112997994 0.0740890688259109 0.174089068825911 0.261300210643310 0.0563380281690141 0.301369863013699
567 0.117427738031202 0.0652421652421652 0.165242165242165 0.260507811298088 0.0561224489795918 0.298611111111111
568 0.113230512052333 0.0645569620253164 0.164556962025316 0.254905391946852 0.0553935860058309 0.295302013422819
569 0.107376196332202 0.0643835616438356 0.164383561643836 0.246399479879509 0.0551724137931035 0.294117647058824
570 0.105704022851045 0.0616161616161616 0.161616161616162 0.243875120876250 0.0551181102362205 0.294117647058824
571 0.104341872797241 0.0597510373443983 0.159751037344398 0.241292566615185 0.0543478260869565 0.292682926829268
572 0.103307510700550 0.0579861111111111 0.157986111111111 0.237105604909488 0.0542168674698795 0.291666666666667
573 0.103115278370461 0.0563786008230453 0.156378600823045 0.232684729887388 0.0542168674698795 0.288461538461538
574 0.101830525527570 0.0562500000000000 0.156250000000000 0.232579810382974 0.0541310541310541 0.287648054145516
575 0.0999781240844643 0.0518324607329843 0.151832460732984 0.229964686651209 0.0537634408602151 0.284810126582279
576 0.0998200498455366 0.0500000000000000 0.150000000000000 0.226751024834307 0.0535714285714286 0.284210526315789
577 0.0976330517334933 0.0461538461538462 0.146153846153846 0.224212207434726 0.0531250000000000 0.282894736842105
578 0.0969204407359550 0.0447811447811448 0.144781144781145 0.221364559776883 0.0530303030303030 0.282738095238095
579 0.0932127474118340 0.0428571428571428 0.142857142857143 0.220031864258874 0.0529100529100529 0.282051282051282
580 0.0900511369196202 0.0396648044692737 0.139664804469274 0.216885063557956 0.0526315789473684 0.280303030303030
581 0.0873636934768448 0.0395348837209302 0.139534883720930 0.216769503186540 0.0523255813953488 0.274052478134111
582 0.0765561273298113 0.0359743040685225 0.135974304068522 0.215420800270575 0.0515463917525773 0.271565495207668
583 0.0753678236602455 0.0352805534204458 0.135280553420446 0.212718315386604 0.0508474576271187 0.265700483091787
584 0.0745265964620996 0.0318681318681319 0.131868131868132 0.206139416368037 0.0507246376811594 0.256622516556291
585 0.0732673523457049 0.0308411214953271 0.130841121495327 0.205469399055301 0.0506329113924051 0.250000000000000
586 0.0732539712359948 0.0298701298701299 0.129870129870130 0.203059648007484 0.0505952380952381 0.244680851063830
587 0.0716297829766330 0.0257142857142857 0.125714285714286 0.202403359627330 0.0496894409937888 0.238866396761134
588 0.0709711715065067 0.0250000000000000 0.125000000000000 0.199814462615845 0.0496688741721854 0.237089201877934
589 0.0700843566908874 0.0226215644820296 0.122621564482030 0.198992085877120 0.0494752623688156 0.231958762886598
590 0.0681166492664309 0.0219512195121951 0.121951219512195 0.197585764862015 0.0494296577946768 0.230884557721139
591 0.0563278465365646 0.0135371179039301 0.113537117903930 0.195546236009274 0.0486486486486487 0.228260869565217
592 0.0541125892568271 0.00624999999999999 0.106250000000000 0.194624788758218 0.0483516483516484 0.225531914893617
593 0.0497475453345719 0.00559006211180124 0.105590062111801 0.192307982782934 0.0476190476190476 0.225000000000000
594 0.0495153660344646 0.00344827586206896 0.103448275862069 0.189656769964744 0.0456730769230769 0.216000000000000
595 0.0470392857459766 0.000840336134453779 0.100840336134454 0.187143436528435 0.0451127819548872 0.211790393013100
596 0.0430200162858156 0 0.0995833333333333 0.181929677434653 0.0450450450450450 0.210826210826211
597 0.0425088908617424 0 0.0985915492957746 0.181388179780848 0.0449438202247191 0.210045662100457
598 0.0417013649520806 0 0.0975609756097561 0.180878469238587 0.0445810914681015 0.210045662100457
599 0.0414288937739604 0 0.0961538461538462 0.180599502731365 0.0443037974683544 0.207239819004525
600 0.0324194472556693 0 0.0952380952380952 0.180581922197044 0.0439932318104907 0.204819277108434
601 0.0305100907538883 0 0.0923076923076923 0.178780418432990 0.0430107526881720 0.202797202797203
602 0.0284839546578996 0 0.0902527075812274 0.174086110918596 0.0420711974110032 0.202020202020202
603 0.0243927233952734 0 0.0884861407249467 0.168809740589169 0.0415913200723327 0.196850393700787
604 0.0224412709518599 0 0.0810014727540501 0.164093409778328 0.0408163265306122 0.195652173913044
605 0.0204410543781141 0 0.0714285714285714 0.161187910041278 0.0405117270788913 0.195121951219512
606 0.0195878692298071 0 0.0672153635116598 0.160488499361437 0.0405027932960894 0.192043895747599
607 0.0186683390115044 0 0.0638297872340426 0.154744450184121 0.0394736842105263 0.189944134078212
608 0.0164360121066350 0 0.0572916666666667 0.151770217943863 0.0387931034482759 0.184433164128596
609 0.0102247897928803 0 0.0535714285714286 0.144766308402066 0.0370370370370370 0.172943889315911
610 0 0 0.0402684563758389 0.142432317928051 0.0368098159509203 0.168750000000000
611 0 0 0.0384615384615385 0.128868153118177 0.0364583333333333 0.168067226890756
612 0 0 0.0357142857142857 0.128414971605939 0.0357142857142857 0.166250000000000
613 0 0 0.0250000000000000 0.122716556905437 0.0354609929078014 0.164609053497942
614 0 0 0.00862068965517241 0.118791129490714 0.0344387755102041 0.159751037344398
615 0 0 0 0.103609508642209 0.0329218106995885 0.150537634408602
616 0 0 0 0.0810166621429930 0.0325791855203620 0.139030612244898
617 0 0 0 0.0789831301320524 0.0310559006211180 0.137500000000000
618 0 0 0 0.0735710662869440 0.0306122448979592 0.135974304068522
619 0 0 0 0.0679202910324988 0.0275862068965517 0.129963898916968
620 0 0 0 0.0672126082421662 0.0270833333333333 0.122621564482030
621 0 0 0 0.0634819042570934 0.0269709543568465 0.121951219512195
622 0 0 0 0.0533945965447444 0.0267605633802817 0.121157323688969
623 0 0 0 0.0469296154141683 0.0262068965517241 0.119293078055965
624 0 0 0 0.0466545634102049 0.0256410256410256 0.105769230769231
625 0 0 0 0.0443297368666694 0.0232558139534884 0.0357142857142857
626 0 0 0 0.0366277713555380 0.0218579234972678 0
627 0 0 0 0.0347560694644667 0.0209790209790210 0
628 0 0 0 0.0271585081323949 0.0169133192389006 0
629 0 0 0 0.0209188070749999 0.0137500000000000 0
630 0 0 0 0.0109182111952467 0 0

==> gnuplot/survPETS-ICCV.dat <==
1 0.998856111453215 0.998322858323747 0.998992827435794 1 1 0.999271453185813
2 0.994269392925510 0.993605116201276 0.993650439671807 1 1 0.995851609441151
3 0.992892585403505 0.992927248834913 0.992795864211855 1 0.392156862745098 0.995600853635750
4 0.992095675723400 0.992351381920695 0.991975615182453 1 0.328571428571429 0.995387270427886
5 0.988687953961163 0.990562958052603 0.990446249430434 1 0.307692307692308 0.994704914070863
6 0.986970617655102 0.987823145045176 0.989297576991658 0.997732426303855 0.305555555555556 0.994363873922758
7 0.986304354344940 0.987203431397104 0.988852461223432 0.995168323739752 0.262626262626263 0.994241111989876
8 0.983157028223091 0.985789001363031 0.986447563770412 0.990519948032263 0.254237288135593 0.993320499363232
9 0.981859561987046 0.984542891248683 0.983979018335636 0.989231932089075 0.243243243243243 0.992085543311755
10 0.981016139261585 0.983498718585448 0.982622130555928 0.988067082587631 0.240000000000000 0.991943393293003
11 0.980245355721407 0.982523382756791 0.981131848321875 0.987078923459937 0.235955056179775 0.991766980329931
12 0.979882222937684 0.981892916641414 0.980358311925475 0.986020722401736 0.234042553191489 0.990872449881887
13 0.978861685488982 0.981013881899297 0.979015302247165 0.984871653579465 0.229166666666667 0.990312417413798
14 0.977874779246449 0.980715113734326 0.978619817700729 0.984169077467052 0.229166666666667 0.989822218801791
15 0.976951251066465 0.980459163052937 0.978070126080738 0.983421320737242 0.225352112676056 0.989529039550041
16 0.976010779857986 0.979674569344681 0.977150730327775 0.983236084097435 0.218181818181818 0.989231812445741
17 0.975480152067049 0.979038904399008 0.976229026441025 0.982033898305085 0.217391304347826 0.988063958068806
18 0.974969571655623 0.978329957277658 0.975378881765807 0.980739171374765 0.208333333333333 0.987288410045216
19 0.974310132136848 0.977817461823636 0.974521839628773 0.979296690307329 0.203703703703704 0.986319743712653
20 0.973552233460358 0.977277516140021 0.972906118724916 0.978329769187736 0.198717948717949 0.985671985652082
21 0.972633655782806 0.976798682692486 0.971548486189799 0.977522275647684 0.189655172413793 0.985601359817439
22 0.972126562595330 0.976638244563599 0.965482795607458 0.976677966292736 0.173913043478261 0.984739602245641
23 0.971738062120373 0.976538112308549 0.952307727147679 0.976181472778183 0.171875000000000 0.984576174598497
24 0.970518520427933 0.974809843914328 0.920390508299292 0.974775901605170 0.171428571428571 0.983808054965249
25 0.947396506640570 0.972135872822376 0.869257025929535 0.973555093555094 0.168831168831169 0.983193742953109
26 0.930156676865303 0.971425853348960 0.844524027221929 0.972578292578293 0.166666666666667 0.983005210625049
27 0.909880566608675 0.969909966977042 0.826663075237474 0.969614312744084 0.166666666666667 0.982650250749193
28 0.892213632437310 0.959570252430287 0.801218110334347 0.966699321350484 0.161616161616162 0.981815199657660
29 0.889562379567971 0.950567936060063 0.795731415146156 0.965478320129483 0.159090909090909 0.981243070208599
30 0.884786637991211 0.945562580686496 0.793653618888919 0.964346118997282 0.157894736842105 0.981144617095510
31 0.879980063333309 0.937849827435566 0.792514749221310 0.962816131237184 0.157303370786517 0.980604692090157
32 0.861484607580812 0.930138229170369 0.785273466316640 0.958105583568890 0.153846153846154 0.980241349088491
33 0.849875047809508 0.927753730012901 0.780181234598245 0.956382525924780 0.153846153846154 0.978961344053371
34 0.838281670112080 0.921931216940616 0.771066386306647 0.954535433702100 0.152542372881356 0.978837646674479
35 0.836174124460332 0.919619432871549 0.767033280109199 0.953791386083053 0.152173913043478 0.978025276490403
36 0.829005754514884 0.906808502561472 0.760467264477879 0.950223965848966 0.151898734177215 0.976435956111001
37 0.824241332799631 0.896780692249051 0.757545858188956 0.947069623125961 0.147727272727273 0.975875717118255
38 0.814918997697666 0.864886247950536 0.751519600538180 0.932237815230143 0.145833333333333 0.974304341505944
39 0.807244113619690 0.855519785007008 0.749912221936707 0.925701867517724 0.144444444444444 0.973918357060029
40 0.799485083840361 0.848477006831162 0.746483763344116 0.922178100836063 0.135135135135135 0.973007100259348
41 0.792499266923300 0.839707950247274 0.738602087779019 0.919762641898865 0.133333333333333 0.972886646143200
42 0.789169958281421 0.832483569783396 0.730487482963606 0.914656432748538 0.130952380952381 0.972614307875600
43 0.775786823769761 0.813935414124324 0.720440917013137 0.893598403780988 0.130177514792899 0.972126148363090
44 0.763746989589991 0.806893285873030 0.717742393435036 0.886597037660769 0.125000000000000 0.972085009143380
45 0.755779086440385 0.803324006047061 0.716077393284971 0.882897957806883 0.122222222222222 0.971805450895433
46 0.741834600590398 0.791815454796682 0.711975976774151 0.866784244562022 0.118556701030928 0.970970527647242
47 0.735854142647290 0.782784152597519 0.710276627210021 0.859709557581898 0.118421052631579 0.970916623926567
48 0.729312222537549 0.769188831478603 0.705649472518868 0.834042553191489 0.116883116883117 0.970052642609331
49 0.725654919230173 0.762173679024145 0.702764811267433 0.813733678000928 0.116438356164384 0.956521318168103
50 0.721847746443036 0.753200471098285 0.698870014454184 0.794622069191671 0.115384615384615 0.945299914833656
51 0.717831596882023 0.749166822948668 0.695076162337739 0.788561463131065 0.114942528735632 0.936525738624034
52 0.708488316679659 0.686250594475285 0.686493948843580 0.773681492802292 0.114754098360656 0.931683928077981
53 0.704170465862055 0.681731007544091 0.684217545116380 0.767762382531990 0.112676056338028 0.929020786944344
54 0.695006011298533 0.674422782132251 0.679597584638562 0.761733548980221 0.111111111111111 0.917435946299996
55 0.686628026089016 0.648657835166267 0.675155806820594 0.756934383617675 0.109756097560976 0.916642293928979
56 0.678557518591682 0.618684411143697 0.669787925057801 0.754232804232804 0.109243697478992 0.887786136561619
57 0.664446956285631 0.577965830389273 0.657723226152068 0.718769176147284 0.107142857142857 0.876903065695967
58 0.658519542046186 0.570757444032226 0.650351997740220 0.702408086256782 0.107142857142857 0.876727875615104
59 0.647683217715798 0.514982272919198 0.627884301968363 0.682944561367396 0.104761904761905 0.861415015764405
60 0.619840364696415 0.511409658789495 0.592157800342467 0.672608283819857 0.103286384976526 0.850499811238714
61 0.604817832184781 0.508066894439824 0.578307805800928 0.664139999751067 0.102941176470588 0.838207158810568
62 0.589004436147808 0.498308014914191 0.575735424045520 0.658103900360538 0.102040816326531 0.835381308913652
63 0.567779332477859 0.477784508320781 0.562789394317758 0.625941877069851 0.101604278074866 0.821418399763111
64 0.500555706387692 0.439561336517801 0.537871190869937 0.593068110751038 0.0985915492957746 0.807058545718519
65 0.494796228861746 0.419841085561276 0.529038328991616 0.577520325203252 0.0972222222222222 0.800368272126887
66 0.490621006422944 0.405514699790943 0.519428500852387 0.563518518518519 0.0952380952380952 0.800360797050569
67 0.489105619621274 0.393436759966986 0.511132977125104 0.553138401559454 0.0952380952380952 0.797554040485668
68 0.472049155996154 0.371743702641510 0.497330512972475 0.537768031189084 0.0930232558139535 0.791762730510582
69 0.427457390591087 0.337681552145377 0.475508892574510 0.523110179616467 0.0916030534351145 0.784010171405499
70 0.404913515132827 0.327784367374020 0.468509476089223 0.517287346474046 0.0902255639097744 0.769505014514252
71 0.387319816357493 0.317698458698353 0.455576300428279 0.509694604418028 0.0895522388059701 0.764705471572732
72 0.374688814574387 0.315209546312620 0.448188516949715 0.500350006363752 0.0885416666666667 0.764125730415656
73 0.316489355542371 0.281738479029568 0.399754277534802 0.457911129568106 0.0769230769230769 0.684828622670319
74 0.306632578959146 0.273867617711591 0.361675442925149 0.442326504245109 0.0730337078651685 0.678614893718336
75 0.275521690749682 0.248361650174167 0.346104627357205 0.429356331224059 0.0714285714285714 0.662936061704631
76 0.267576018791817 0.232502194012097 0.344615313192210 0.420802726490636 0.0693069306930693 0.652803533940195
77 0.245390657209469 0.188823617740233 0.324011955910069 0.392524050818829 0.0692640692640693 0.516979066836147
78 0.229696475812677 0.188049597119013 0.312738012546685 0.390462620185970 0.0689655172413793 0.510743513815551
79 0.213194713777218 0.186385238510820 0.298391988310540 0.386649205136600 0.0688073394495413 0.509909268639734
80 0.202549165748608 0.182286451003261 0.254688691332825 0.381121438827175 0.0680851063829787 0.501644153478041
81 0.200337284989481 0.172425281007451 0.222824553606024 0.377136382787324 0.0636363636363636 0.488742063276526
82 0.178041763238405 0.151318870592913 0.153376221664824 0.337687201591817 0.0601092896174863 0.458917994899721
83 0.153067106699242 0.145829381766698 0.130778089889572 0.314572241930615 0.0500000000000000 0.433779484826918
84 0.0353212427913947 0.0333050498638302 0.00734472216240868 0.249157857411963 0.0468085106382979 0.318728010552549
85 0.0178047407196654 0.0129709665987797 0 0.159270216962525 0.0399002493765586 0.251412689458683
86 0 0 0 0 0 0

==> gnuplot/survPETS.dat <==
1 0.999707202508031 0.998568534182369 0.999554782383749 0.999874633290323 1 1 0.999366072418827
2 0.998856111453215 0.998322858323747 0.997780357636579 0.998992827435794 1 1 0.999271453185813
3 0.997992523290078 0.997933460302589 0.994409766124674 0.998129785484003 1 0.516129032258065 0.998689035208239
4 0.997133784452045 0.997047631283249 0.994331737712367 0.997328421261596 1 0.500000000000000 0.998451910902454
5 0.996734113906044 0.995810584381903 0.992381176923109 0.995848285634198 1 0.485714285714286 0.998340324666630
6 0.995489649929086 0.994550167483519 0.992068287215183 0.994668055908673 1 0.437500000000000 0.996483868896064
7 0.994269392925510 0.993605116201276 0.991888965683549 0.993650439671807 1 0.392156862745098 0.995851609441151
8 0.992892585403505 0.992927248834913 0.991308813427303 0.992795864211855 1 0.342105263157895 0.995600853635750
9 0.992095675723400 0.992351381920695 0.990831579672649 0.991975615182453 1 0.328571428571429 0.995387270427886
10 0.990896731627956 0.991967398081015 0.990648119577054 0.991267742693566 1 0.310344827586207 0.995076335004059
11 0.989887607802940 0.991723697971483 0.990307610447000 0.991025145248537 1 0.307692307692308 0.994750545196458
12 0.988687953961163 0.990562958052603 0.986505607633778 0.990446249430434 1 0.305555555555556 0.994704914070863
13 0.988003075750187 0.989255305278977 0.986046196366477 0.989829061586628 1 0.303370786516854 0.994499317089798
14 0.986970617655102 0.987823145045176 0.984945602962037 0.989297576991658 0.997732426303855 0.280000000000000 0.994363873922758
15 0.986304354344940 0.987203431397104 0.984321603705003 0.988852461223432 0.995168323739752 0.262626262626263 0.994241111989876
16 0.985062845380615 0.986554427673099 0.983154966629063 0.988114669094533 0.992294760521362 0.258064516129032 0.993810176930692
17 0.983986639144697 0.986052175804086 0.983067367622981 0.987302555868163 0.991357206012379 0.254237288135593 0.993423670424739
18 0.983157028223091 0.985789001363031 0.982856347190472 0.986447563770412 0.990519948032263 0.243243243243243 0.993320499363232
19 0.982675451644387 0.985449442579347 0.982754347200781 0.985569410841450 0.989730507587651 0.240000000000000 0.993147671362562
20 0.981859561987046 0.984542891248683 0.982532138939890 0.983979018335636 0.989231932089075 0.239436619718310 0.992085543311755
21 0.981016139261585 0.983498718585448 0.982193940111380 0.982622130555928 0.988067082587631 0.235955056179775 0.991943393293003
22 0.980245355721407 0.982523382756791 0.981770341506129 0.981131848321875 0.987078923459937 0.234042553191489 0.991766980329931
23 0.979882222937684 0.981892916641414 0.980647467155766 0.980358311925475 0.986020722401736 0.233333333333333 0.990872449881887
24 0.979445653856775 0.981358411512739 0.980007394424198 0.979479711045528 0.985684971663084 0.229166666666667 0.990846982174205
25 0.978861685488982 0.981013881899297 0.978843862856855 0.979015302247165 0.984871653579465 0.229166666666667 0.990312417413798
26 0.977874779246449 0.980715113734326 0.978162814260306 0.978619817700729 0.984169077467052 0.225352112676056 0.989822218801791
27 0.976951251066465 0.980459163052937 0.977065459955708 0.978070126080738 0.983421320737242 0.220338983050847 0.989529039550041
28 0.976010779857986 0.979674569344681 0.975908139790849 0.977150730327775 0.983236084097435 0.220000000000000 0.989231812445741
29 0.975480152067049 0.979038904399008 0.974818644628433 0.976229026441025 0.982033898305085 0.218181818181818 0.988063958068806
30 0.974969571655623 0.978329957277658 0.974228428359530 0.975378881765807 0.980739171374765 0.217391304347826 0.987288410045216
31 0.974310132136848 0.977817461823636 0.972639062868545 0.974521839628773 0.979296690307329 0.213114754098361 0.986319743712653
32 0.973552233460358 0.977277516140021 0.972255486578788 0.972906118724916 0.978329769187736 0.208333333333333 0.985671985652082
33 0.972633655782806 0.976798682692486 0.972183072054648 0.971548486189799 0.977522275647684 0.203703703703704 0.985601359817439
34 0.972126562595330 0.976638244563599 0.971344501452324 0.965482795607458 0.976677966292736 0.200000000000000 0.984739602245641
35 0.971738062120373 0.976538112308549 0.971023231287295 0.952307727147679 0.976181472778183 0.198717948717949 0.984576174598497
36 0.971382309962049 0.976156888446955 0.970393900239448 0.935668959701863 0.975386402215671 0.194690265486726 0.984223085554000
37 0.970518520427933 0.974809843914328 0.969865585203559 0.920390508299292 0.974775901605170 0.189655172413793 0.983808054965249
38 0.959730764956677 0.973462652697360 0.960556308067685 0.894531839005696 0.974017094017094 0.188405797101449 0.983201517108655
39 0.947396506640570 0.972135872822376 0.958231637740325 0.869257025929535 0.973555093555094 0.186813186813187 0.983193742953109
40 0.930156676865303 0.971425853348960 0.957225789793824 0.844524027221929 0.972578292578293 0.183333333333333 0.983005210625049
41 0.922834422105694 0.970702640402439 0.954434726391942 0.838018236343376 0.971289064418835 0.178571428571429 0.982686274609578
42 0.909880566608675 0.969909966977042 0.950098902417388 0.826663075237474 0.969614312744084 0.178082191780822 0.982650250749193
43 0.901353719513330 0.964854062822783 0.947499051769448 0.814452874341309 0.968149111278882 0.178082191780822 0.982154725605709
44 0.892213632437310 0.959570252430287 0.945840567620066 0.801218110334347 0.966699321350484 0.177570093457944 0.981815199657660
45 0.889562379567971 0.950567936060063 0.938687568352502 0.795731415146156 0.965478320129483 0.173913043478261 0.981243070208599
46 0.884786637991211 0.945562580686496 0.924638042364057 0.793653618888919 0.964346118997282 0.171875000000000 0.981144617095510
47 0.879980063333309 0.937849827435566 0.916575209697111 0.792514749221310 0.962816131237184 0.171428571428571 0.980604692090157
48 0.873748986025048 0.934164439627695 0.907144966115951 0.788884238996856 0.960636386099692 0.168831168831169 0.980521961150396
49 0.861484607580812 0.930138229170369 0.901002318472422 0.785273466316640 0.958105583568890 0.166666666666667 0.980241349088491
50 0.849875047809508 0.927753730012901 0.899550227502536 0.780181234598245 0.956382525924780 0.166666666666667 0.978961344053371
51 0.840144009815783 0.924414118877568 0.897652995914347 0.776233661755543 0.955315517815518 0.162790697674419 0.978958836200841
52 0.838281670112080 0.921931216940616 0.886394650537249 0.771066386306647 0.954535433702100 0.161616161616162 0.978837646674479
53 0.836174124460332 0.919619432871549 0.875757844268105 0.767033280109199 0.953791386083053 0.159090909090909 0.978025276490403
54 0.833272381110699 0.914009436292849 0.874279414998137 0.762830602093924 0.952107884399551 0.157894736842105 0.977053419405557
55 0.829005754514884 0.906808502561472 0.863476899889705 0.760467264477879 0.950223965848966 0.157303370786517 0.976435956111001
56 0.824241332799631 0.896780692249051 0.863027858900564 0.757545858188956 0.947069623125961 0.153846153846154 0.975875717118255
57 0.820604434006477 0.886981470983122 0.856846872855761 0.755354082991381 0.944296796823723 0.153846153846154 0.974959481345693
58 0.818694782074850 0.874284208538356 0.856817208491614 0.752971064098310 0.938820791347718 0.152542372881356 0.974786692133868
59 0.814918997697666 0.864886247950536 0.852038855146060 0.751519600538180 0.932237815230143 0.152173913043478 0.974304341505944
60 0.807244113619690 0.855519785007008 0.846940076379705 0.749912221936707 0.925701867517724 0.151898734177215 0.973918357060029
61 0.799485083840361 0.848477006831162 0.843781973848320 0.746483763344116 0.922178100836063 0.149122807017544 0.973007100259348
62 0.792499266923300 0.839707950247274 0.830510677488372 0.738602087779019 0.919762641898865 0.148148148148148 0.972886646143200
63 0.789169958281421 0.832483569783396 0.829212496858490 0.730487482963606 0.914656432748538 0.147727272727273 0.972614307875600
64 0.782433491764992 0.823303648891569 0.816318954603972 0.723131369020315 0.903519038701623 0.146067415730337 0.972279901447374
65 0.775786823769761 0.813935414124324 0.809201719118191 0.720440917013137 0.893598403780988 0.145833333333333 0.972126148363090
66 0.763746989589991 0.806893285873030 0.805528499478838 0.717742393435036 0.886597037660769 0.144444444444444 0.972085009143380
67 0.755779086440385 0.803324006047061 0.797216686169053 0.716077393284971 0.882897957806883 0.142857142857143 0.971805450895433
68 0.746643729772747 0.798100895515585 0.790251994032773 0.713645418495628 0.876151926060851 0.142857142857143 0.971242194636276
69 0.741834600590398 0.791815454796682 0.789998902053925 0.711975976774151 0.866784244562022 0.135135135135135 0.970970527647242
70 0.735854142647290 0.782784152597519 0.787693327890712 0.710276627210021 0.859709557581898 0.134146341463415 0.970916623926567
71 0.732027207089816 0.777892989832487 0.787676919193959 0.708718289058634 0.853090172239109 0.133333333333333 0.970849985603232
72 0.729312222537549 0.769188831478603 0.755895441464681 0.705649472518868 0.834042553191489 0.131868131868132 0.970052642609331
73 0.725654919230173 0.762173679024145 0.743989591482317 0.702764811267433 0.813733678000928 0.130952380952381 0.956521318168103
74 0.721847746443036 0.753200471098285 0.742883508166221 0.698870014454184 0.794622069191671 0.130434782608696 0.945299914833656
75 0.717831596882023 0.749166822948668 0.740540328576727 0.695076162337739 0.788561463131065 0.130177514792899 0.936525738624034
76 0.715403495680769 0.728896243206287 0.737115845847513 0.691446711447737 0.782384644998075 0.129870129870130 0.935300577358452
77 0.712394269331319 0.708372035952229 0.727295523571167 0.688363182346890 0.777636536193955 0.125000000000000 0.934493411490800
78 0.708488316679659 0.686250594475285 0.721757726680118 0.686493948843580 0.773681492802292 0.122222222222222 0.931683928077981
79 0.704170465862055 0.681731007544091 0.714872734927009 0.684217545116380 0.767762382531990 0.118556701030928 0.929020786944344
80 0.695006011298533 0.674422782132251 0.702479129365466 0.679597584638562 0.761733548980221 0.118421052631579 0.917435946299996
81 0.686628026089016 0.648657835166267 0.701449718649862 0.675155806820594 0.756934383617675 0.117647058823529 0.916642293928979
82 0.678557518591682 0.618684411143697 0.700237259787434 0.669787925057801 0.754232804232804 0.116883116883117 0.887786136561619
83 0.675438113318511 0.592544195167319 0.686607640336106 0.667261084979243 0.748605098605099 0.116438356164384 0.887093802269955
84 0.671586680672102 0.585207957249375 0.677821445345259 0.663165244215256 0.733595352016405 0.115384615384615 0.886951860151025
85 0.664446956285631 0.577965830389273 0.674655603999580 0.657723226152068 0.718769176147284 0.114942528735632 0.876903065695967
86 0.658519542046186 0.570757444032226 0.669258339858953 0.650351997740220 0.702408086256782 0.114754098360656 0.876727875615104
87 0.653438245457631 0.549255853873529 0.662795419220091 0.644966159320491 0.694030400469280 0.112676056338028 0.869658710117607
88 0.651918784707235 0.532066858947277 0.655354166049655 0.635902668781733 0.686579348615628 0.111111111111111 0.862067275266883
89 0.647683217715798 0.514982272919198 0.653362959259474 0.627884301968363 0.682944561367396 0.111111111111111 0.861415015764405
90 0.637197391200164 0.513477838239174 0.652644788155387 0.607507696392620 0.678108833874863 0.109803921568627 0.861401313618236
91 0.619840364696415 0.511409658789495 0.623069365182528 0.592157800342467 0.672608283819857 0.109756097560976 0.850499811238714
92 0.604817832184781 0.508066894439824 0.620649509985375 0.578307805800928 0.664139999751067 0.109243697478992 0.838207158810568
93 0.589004436147808 0.498308014914191 0.615187414244100 0.575735424045520 0.658103900360538 0.108843537414966 0.835381308913652
94 0.580527927898777 0.487699363931838 0.581667190488334 0.572276665315545 0.641332411890936 0.107142857142857 0.834876148018863
95 0.567779332477859 0.477784508320781 0.572084795065883 0.562789394317758 0.625941877069851 0.107142857142857 0.821418399763111
96 0.545826231357208 0.470443932304478 0.571397889196473 0.553942746212987 0.610563736691710 0.104761904761905 0.812206389273556
97 0.522169192308616 0.456720269073227 0.569476179561926 0.543592632504440 0.604299994809009 0.103286384976526 0.807898120065246
98 0.500555706387692 0.439561336517801 0.549784486645743 0.537871190869937 0.593068110751038 0.102941176470588 0.807058545718519
99 0.494796228861746 0.419841085561276 0.531693509015485 0.529038328991616 0.577520325203252 0.102941176470588 0.800368272126887
100 0.490621006422944 0.405514699790943 0.531627359661128 0.519428500852387 0.563518518518519 0.102040816326531 0.800360797050569
101 0.489105619621274 0.393436759966986 0.518847548930576 0.511132977125104 0.553138401559454 0.102040816326531 0.797554040485668
102 0.482175442402512 0.387205971023874 0.516757302415848 0.505219370291143 0.547027290448343 0.101604278074866 0.794510833562665
103 0.472049155996154 0.371743702641510 0.498998646992132 0.497330512972475 0.537768031189084 0.100775193798450 0.791762730510582
104 0.449277747662289 0.358383717041506 0.498755547005384 0.488615778744521 0.531622724419335 0.0987654320987654 0.791070431609755
105 0.427457390591087 0.337681552145377 0.475114953684180 0.475508892574510 0.523110179616467 0.0985915492957746 0.784010171405499
106 0.404913515132827 0.327784367374020 0.456690521473356 0.468509476089223 0.517287346474046 0.0972222222222222 0.769505014514252
107 0.387319816357493 0.317698458698353 0.449622404036718 0.455576300428279 0.509694604418028 0.0972222222222222 0.764705471572732
108 0.374688814574387 0.315209546312620 0.429273510806351 0.448188516949715 0.500350006363752 0.0952380952380952 0.764125730415656
109 0.363681965866234 0.313146220186655 0.419219129009360 0.440735479415952 0.492151675485009 0.0952380952380952 0.743258899735243
110 0.358950350460592 0.306690784390307 0.410112881832417 0.436204084349421 0.484325396825397 0.0937500000000000 0.733361874077085
111 0.352328422867294 0.300189923838948 0.365825406759859 0.430659535185886 0.479172589433784 0.0930232558139535 0.721361035977774
112 0.341612290636988 0.290739835941599 0.347623452667845 0.424912995616382 0.473517827529022 0.0928571428571429 0.718020978237102
113 0.328002520046340 0.286195367448359 0.344095825180105 0.415009711419462 0.466250385668556 0.0916030534351145 0.712514919903160
114 0.316489355542371 0.281738479029568 0.334393768788965 0.399754277534802 0.457911129568106 0.0902255639097744 0.684828622670319
115 0.311215188695203 0.277781928340033 0.331757899352655 0.377127367640741 0.448947951273533 0.0895522388059701 0.681932052897071
116 0.306632578959146 0.273867617711591 0.318112828874834 0.361675442925149 0.442326504245109 0.0885416666666667 0.678614893718336
117 0.298979263838969 0.269096612295751 0.318054960439161 0.351232577858916 0.438660061142046 0.0829015544041451 0.672050388886084
118 0.285457286273093 0.262094458013331 0.307114253590432 0.348632187128318 0.436300775668504 0.0818181818181818 0.671938606968839
119 0.275521690749682 0.248361650174167 0.271192309275167 0.346104627357205 0.429356331224059 0.0769230769230769 0.662936061704631
120 0.267576018791817 0.232502194012097 0.270364326369339 0.344615313192210 0.420802726490636 0.0735294117647059 0.652803533940195
121 0.264634678770487 0.219118774331904 0.260245905566248 0.340219035802666 0.409208523592085 0.0730337078651685 0.626525194731063
122 0.261651401375311 0.210267310838961 0.228280903299445 0.335982213277859 0.401632766016328 0.0714285714285714 0.587152303053167
123 0.258503775544531 0.194199000895676 0.225194271785645 0.330736718495566 0.395732606968562 0.0693069306930693 0.542667638911038
124 0.245390657209469 0.188823617740233 0.222867321965237 0.324011955910069 0.392524050818829 0.0692640692640693 0.516979066836147
125 0.229696475812677 0.188049597119013 0.220072790921985 0.312738012546685 0.390462620185970 0.0689655172413793 0.510743513815551
126 0.213194713777218 0.186385238510820 0.200544874559533 0.298391988310540 0.386649205136600 0.0688073394495413 0.509909268639734
127 0.207661284388058 0.183717356523664 0.154059735301744 0.278156116149621 0.383706472840780 0.0680851063829787 0.504618616695457
128 0.200337284989481 0.182286451003261 0.152332923697820 0.254688691332825 0.381121438827175 0.0636363636363636 0.501644153478041
129 0.202549165748608 0.172425281007451 0.150450616135294 0.222824553606024 0.377136382787324 0.0628930817610063 0.488742063276526
130 0.194950842032905 0.161328556926179 0.140567344600053 0.187342991932539 0.359802822748028 0.0613496932515337 0.470615402823808
131 0.178041763238405 0.151318870592913 0.136424021523772 0.153376221664824 0.337687201591817 0.0610687022900763 0.458917994899721
132 0.153067106699242 0.145829381766698 0.134167465569011 0.130778089889572 0.314572241930615 0.0601092896174863 0.433779484826918
133 0.120833104224336 0.144107349837494 0.117882109093163 0.0976745637850649 0.304340615319678 0.0581395348837209 0.400793474754566
134 0.0974377193961290 0.135628281520834 0.0983132061100642 0.0681448821007582 0.298555001907989 0.0506993006993007 0.396923036122138
135 0.0722439798950298 0.125079976299925 0.0817740552492987 0.0352652642944685 0.295760567489871 0.0500000000000000 0.345229111481721
136 0.0613826428304848 0.103590953572041 0.0603334659615121 0.0269266495782258 0.286031349701762 0.0479704797047971 0.326587460732502
137 0.0480209755795012 0.0529553254593909 0.0569815987687280 0.0147251613350105 0.276023314052700 0.0468085106382979 0.323578871509761
138 0.0353212427913947 0.0333050498638302 0.0353441053692774 0.00734472216240868 0.249157857411963 0.0399002493765586 0.318728010552549
139 0.0178047407196654 0.0129709665987797 0.0149282419553568 0 0.159270216962525 0.0372093023255814 0.251412689458683
140 0.00797268024024380 0.00447817496433370 0 0 0.0705128205128205 0.0324189526184539 0.248720814067652
141 0 0 0 0 0 0 0

==> gnuplot/survTC.dat <==
1 0.99922 0.9994 1 1 1 1
2 0.99895 0.99894 1 1 1 1
3 0.99758 0.99876 1 1 1 1
4 0.99675 0.99665 1 1 1 1
5 0.99641 0.99605 1 1 1 1
6 0.99531 0.99553 1 1 1 1
7 0.99484 0.99477 1 1 0.83333 1
8 0.99474 0.99434 1 1 0.83333 1
9 0.99449 0.994 1 1 0.82353 1
10 0.99339 0.99341 1 1 0.8 1
11 0.99333 0.99274 1 1 0.75 1
12 0.99313 0.99233 1 1 0.75 1
13 0.9927 0.99205 1 1 0.75 1
14 0.99238 0.99202 1 1 0.73684 1
15 0.99227 0.98937 1 1 0.64286 1
16 0.9916 0.98914 1 1 0.63158 1
17 0.99107 0.98903 1 1 0.58763 1
18 0.98976 0.98859 1 1 0.57143 1
19 0.98886 0.98745 1 1 0.5641 1
20 0.98878 0.98728 1 1 0.55 1
21 0.98664 0.98717 1 1 0.54762 1
22 0.98608 0.98715 0.97872 1 0.54167 1
23 0.98577 0.98624 0.97101 1 0.5 1
24 0.9841 0.98541 0.96875 1 0.5 1
25 0.98384 0.98462 0.96842 1 0.5 1
26 0.98325 0.9835 0.96667 1 0.5 1
27 0.98296 0.98301 0.9661 1 0.48276 1
28 0.98278 0.98265 0.9646 1 0.47826 1
29 0.97997 0.98245 0.96226 1 0.45714 1
30 0.97994 0.98188 0.96226 1 0.44444 1
31 0.97985 0.9818 0.96078 1 0.44231 1
32 0.97954 0.98119 0.96 1 0.42353 1
33 0.97796 0.98099 0.96 1 0.41667 1
34 0.97779 0.97981 0.95918 1 0.40909 1
35 0.9777 0.97953 0.95833 1 0.4 1
36 0.97631 0.97942 0.95556 1 0.4 1
37 0.97573 0.97829 0.95402 1 0.39806 1
38 0.97534 0.9781 0.95062 1 0.38889 1
39 0.97456 0.97743 0.94915 1 0.37349 1
40 0.9745 0.97678 0.94872 0.99401 0.36842 1
41 0.97449 0.97667 0.94667 0.99153 0.36667 1
42 0.97402 0.97649 0.94565 0.99029 0.36364 1
43 0.96366 0.97597 0.94545 0.9902 0.36111 1
44 0.96138 0.97543 0.94366 0.9901 0.36111 1
45 0.95681 0.97475 0.94203 0.99 0.36 1
46 0.95396 0.97171 0.94203 0.9898 0.35417 1
47 0.95154 0.97109 0.94118 0.98969 0.34375 1
48 0.94819 0.97066 0.9403 0.98958 0.34286 1
49 0.94593 0.96831 0.94 0.98947 0.34043 0.99401
50 0.94431 0.96248 0.93939 0.98936 0.33333 0.99153
51 0.94412 0.96247 0.93846 0.98889 0.33333 0.99029
52 0.94344 0.95838 0.93814 0.98864 0.33333 0.9902
53 0.94326 0.95326 0.93814 0.98851 0.32609 0.9901
54 0.94268 0.94903 0.9375 0.98851 0.32468 0.99
55 0.94082 0.94017 0.93651 0.98837 0.32143 0.9898
56 0.93889 0.93723 0.93478 0.98824 0.31707 0.98969
57 0.93551 0.93405 0.93333 0.98795 0.30769 0.98958
58 0.93172 0.9318 0.93333 0.9878 0.30303 0.98947
59 0.93079 0.93128 0.93333 0.98701 0.3 0.98936
60 0.92975 0.93077 0.93333 0.98701 0.3 0.98889
61 0.92931 0.92887 0.93269 0.98667 0.29348 0.98864
62 0.92828 0.92687 0.93204 0.98649 0.29 0.98851
63 0.92468 0.92483 0.93069 0.98611 0.28571 0.98837
64 0.92249 0.9229 0.92473 0.98592 0.28302 0.98824
65 0.9167 0.92231 0.92308 0.98551 0.27381 0.98795
66 0.9116 0.92204 0.92233 0.98551 0.27273 0.9878
67 0.9097 0.92179 0.92216 0.98507 0.27119 0.98701
68 0.90435 0.91798 0.92208 0.98485 0.26866 0.98701
69 0.90214 0.91605 0.91765 0.98462 0.26829 0.98667
70 0.90098 0.91587 0.90625 0.98413 0.26667 0.98649
71 0.89685 0.91514 0.90625 0.98361 0.26667 0.98611
72 0.89392 0.91372 0.90588 0.98333 0.26415 0.98592
73 0.89097 0.91325 0.90426 0.98333 0.2623 0.98551
74 0.8895 0.91259 0.90196 0.98305 0.2623 0.98551
75 0.88895 0.91216 0.90099 0.98305 0.25758 0.98507
76 0.88735 0.91027 0.9 0.98148 0.25532 0.98485
77 0.88727 0.90857 0.89855 0.98113 0.25 0.98462
78 0.8796 0.90771 0.89744 0.98077 0.25 0.98413
79 0.87639 0.9057 0.89524 0.98077 0.25 0.98361
80 0.87311 0.90433 0.89157 0.98039 0.23913 0.98333
81 0.87088 0.90132 0.88889 0.98 0.23684 0.98333
82 0.87067 0.89999 0.88636 0.97917 0.23404 0.98305
83 0.86865 0.89356 0.88571 0.97872 0.23377 0.98148
84 0.86462 0.89293 0.88372 0.97872 0.23077 0.98113
85 0.86217 0.89085 0.88095 0.97826 0.22881 0.98077
86 0.85502 0.8907 0.88043 0.97826 0.22857 0.98077
87 0.85458 0.88682 0.88 0.97826 0.22581 0.98039
88 0.84977 0.88666 0.87879 0.97778 0.22353 0.98
89 0.847 0.88545 0.87805 0.97674 0.2233 0.97917
90 0.84639 0.88538 0.875 0.97619 0.21739 0.97872
91 0.84181 0.88405 0.87234 0.97531 0.21739 0.97872
92 0.83987 0.88332 0.87143 0.97436 0.21687 0.97826
93 0.83739 0.88303 0.87143 0.97403 0.21429 0.97826
94 0.83735 0.88242 0.87013 0.97368 0.21311 0.97826
95 0.8361 0.87981 0.86957 0.97222 0.21311 0.97778
96 0.8333 0.87879 0.86719 0.97143 0.21053 0.97674
97 0.83316 0.87634 0.86667 0.97143 0.2069 0.97619
98 0.83113 0.87345 0.86364 0.97101 0.20619 0.97531
99 0.83078 0.87135 0.86111 0.97059 0.2029 0.97436
100 0.82443 0.86735 0.85714 0.9697 0.2029 0.97403
101 0.81734 0.86443 0.85567 0.96907 0.2 0.97368
102 0.81652 0.86321 0.85366 0.96875 0.2 0.97222
103 0.80838 0.85387 0.84906 0.96774 0.2 0.97143
104 0.80831 0.85212 0.84848 0.96739 0.19718 0.97101
105 0.80262 0.85089 0.84694 0.96721 0.19444 0.97101
106 0.79496 0.84837 0.84536 0.96667 0.19298 0.97059
107 0.79213 0.84801 0.84 0.96667 0.19298 0.9697
108 0.78949 0.84585 0.83951 0.96429 0.19231 0.96907
109 0.78597 0.83657 0.83582 0.96429 0.19091 0.96875
110 0.78537 0.83543 0.83333 0.96 0.19048 0.96842
111 0.78516 0.83184 0.82432 0.96 0.19048 0.96774
112 0.7833 0.82697 0.82432 0.95652 0.18841 0.96739
113 0.78305 0.82672 0.82407 0.95652 0.18812 0.96721
114 0.77988 0.8253 0.82222 0.95556 0.1875 0.96667
115 0.77865 0.82474 0.81928 0.95122 0.18519 0.96667
116 0.7776 0.82347 0.81053 0.95122 0.18421 0.9661
117 0.77532 0.82157 0.80769 0.94737 0.1831 0.9646
118 0.77411 0.8184 0.80645 0.94737 0.1828 0.96429
119 0.76794 0.81391 0.80556 0.94737 0.18182 0.96429
120 0.76528 0.81331 0.80519 0.94444 0.18056 0.96226
121 0.7619 0.81186 0.8 0.94118 0.17857 0.96
122 0.75841 0.81131 0.8 0.93333 0.17391 0.96
123 0.75413 0.80978 0.8 0.92857 0.17073 0.96
124 0.75405 0.80946 0.79661 0.92784 0.17 0.95918
125 0.75377 0.80798 0.7963 0.92683 0.16949 0.95833
126 0.75262 0.80628 0.79167 0.91667 0.16667 0.95652
127 0.75106 0.80501 0.78723 0.91228 0.16667 0.95652
128 0.74626 0.80168 0.78689 0.90909 0.16393 0.95556
129 0.74553 0.80118 0.78571 0.90909 0.16327 0.95556
130 0.7408 0.80118 0.78261 0.90625 0.16216 0.95122
131 0.73987 0.79565 0.78261 0.9 0.16162 0.95122
132 0.73736 0.79335 0.78049 0.89157 0.16129 0.94872
133 0.73376 0.79071 0.77966 0.88889 0.16049 0.94737
134 0.73128 0.78891 0.77922 0.88571 0.16 0.94737
135 0.73012 0.78646 0.77778 0.87879 0.15625 0.94737
136 0.72529 0.78551 0.77778 0.875 0.15625 0.94667
137 0.71881 0.77488 0.77465 0.875 0.15625 0.94545
138 0.71854 0.77467 0.77083 0.87179 0.15584 0.94444
139 0.71713 0.76295 0.77049 0.87097 0.15556 0.94118
140 0.71703 0.76257 0.76923 0.87059 0.15534 0.9403
141 0.71566 0.76189 0.76923 0.86667 0.15464 0.93846
142 0.71563 0.76132 0.75269 0.83871 0.15254 0.93814
143 0.71455 0.76092 0.75 0.83333 0.15217 0.93333
144 0.71177 0.75625 0.75 0.83099 0.14925 0.93333
145 0.71125 0.75568 0.74468 0.81915 0.14754 0.93333
146 0.7034 0.75414 0.74138 0.81818 0.14706 0.93204
147 0.69981 0.74856 0.7381 0.81553 0.14667 0.92857
148 0.69926 0.74776 0.7377 0.80488 0.14583 0.92784
149 0.69573 0.74698 0.73684 0.8 0.14493 0.92683
150 0.68808 0.73601 0.73684 0.8 0.14423 0.92473
151 0.68351 0.72612 0.73684 0.8 0.14286 0.92308
152 0.68258 0.71827 0.73529 0.8 0.14118 0.92208
153 0.68088 0.7135 0.73333 0.78571 0.14 0.91765
154 0.67875 0.71261 0.73333 0.78261 0.13846 0.91667
155 0.67515 0.70994 0.72727 0.77333 0.13725 0.91228
156 0.67318 0.70852 0.71014 0.77143 0.13684 0.90909
157 0.66186 0.69305 0.70833 0.7619 0.13636 0.90909
158 0.65914 0.6849 0.70175 0.75641 0.13274 0.90625
159 0.65325 0.68209 0.7 0.75 0.13208 0.90625
160 0.65285 0.68101 0.7 0.75 0.13043 0.90099
161 0.64946 0.67463 0.69811 0.75 0.12903 0.9
162 0.64938 0.6744 0.69388 0.75 0.12745 0.9
163 0.64605 0.67343 0.69231 0.75 0.125 0.89157
164 0.6411 0.66907 0.68852 0.74545 0.125 0.88889
165 0.62779 0.66658 0.68627 0.73684 0.12338 0.88571
166 0.62119 0.66569 0.67347 0.72222 0.12195 0.87879
167 0.60614 0.66508 0.66667 0.71429 0.11888 0.87805
168 0.5973 0.6572 0.66667 0.70796 0.11864 0.875
169 0.59672 0.65544 0.65789 0.70492 0.11864 0.87179
170 0.59326 0.65167 0.65217 0.7027 0.11765 0.87143
171 0.58838 0.62423 0.64706 0.7 0.11765 0.87143
172 0.58075 0.62277 0.64286 0.68966 0.11702 0.87097
173 0.56485 0.6167 0.64286 0.68293 0.11667 0.87059
174 0.55907 0.61559 0.63158 0.67778 0.11667 0.86957
175 0.55567 0.60604 0.625 0.67582 0.11667 0.86719
176 0.5498 0.58218 0.61364 0.67213 0.11667 0.85714
177 0.52939 0.56329 0.60656 0.66667 0.11628 0.85366
178 0.52725 0.56302 0.60194 0.66102 0.11494 0.84848
179 0.52202 0.56177 0.6 0.65094 0.11321 0.83951
180 0.51665 0.55641 0.58065 0.63889 0.11111 0.83099
181 0.51654 0.54716 0.57895 0.63636 0.10909 0.82432
182 0.50484 0.54165 0.57576 0.63462 0.10811 0.81915
183 0.49759 0.53183 0.56667 0.63043 0.10778 0.81818
184 0.48785 0.52867 0.56522 0.62712 0.1039 0.81553
185 0.4871 0.52852 0.56098 0.62069 0.10294 0.80769
186 0.48598 0.52077 0.54545 0.61728 0.10256 0.8
187 0.47204 0.46802 0.53846 0.61386 0.10204 0.8
188 0.44928 0.44013 0.53333 0.60156 0.1 0.8
189 0.43706 0.43607 0.53125 0.5974 0.09901 0.7963
190 0.42915 0.43118 0.51724 0.59701 0.098901 0.79167
191 0.42684 0.41209 0.5 0.58182 0.098361 0.78571
192 0.41556 0.40832 0.4918 0.57143 0.097222 0.78571
193 0.41542 0.39186 0.49 0.56522 0.097222 0.77966
194 0.41053 0.38385 0.48276 0.56322 0.096154 0.7619
195 0.40852 0.37023 0.47619 0.5625 0.094737 0.75
196 0.40311 0.36364 0.47368 0.55556 0.093333 0.75
197 0.40216 0.33046 0.46364 0.52632 0.093023 0.75
198 0.39406 0.32716 0.45205 0.50588 0.090909 0.75
199 0.3843 0.32196 0.42857 0.5 0.090909 0.75
200 0.36801 0.31942 0.41667 0.5 0.090909 0.74138
201 0.35167 0.31818 0.41667 0.4918 0.088889 0.7377
202 0.34978 0.30964 0.41538 0.46602 0.0875 0.73684
203 0.33602 0.30471 0.37624 0.46392 0.086957 0.72727
204 0.313 0.29281 0.37143 0.45918 0.08642 0.69231
205 0.30439 0.27187 0.36765 0.4513 0.08642 0.66667
206 0.30309 0.26902 0.36667 0.44615 0.086207 0.65217
207 0.29554 0.24602 0.36364 0.42308 0.086022 0.62069
208 0.27718 0.2405 0.33333 0.41558 0.085714 0.61364
209 0.26979 0.2152 0.33333 0.4 0.085714 0.60656
210 0.24307 0.20736 0.33333 0.39726 0.083333 0.58182
211 0.23684 0.19743 0.31707 0.39604 0.083333 0.57143
212 0.22052 0.17386 0.30588 0.39 0.08046 0.56522
213 0.21541 0.15742 0.29412 0.38 0.078431 0.56322
214 0.20631 0.15235 0.25 0.37705 0.077778 0.54545
215 0.20088 0.1239 0.2 0.37681 0.077778 0.53333
216 0.18496 0.12188 0.097561 0.36364 0.076923 0.52632
217 0.17547 0.11296 0 0.35354 0.076923 0.5
218 0.17312 0.10234 0 0.35294 0.075758 0.49
219 0.13989 0.097677 0 0.35 0.073171 0.45205
220 0.10972 0.095893 0 0.34118 0.072917 0.42308
221 0.1072 0.087095 0 0.32168 0.071429 0.4
222 0.10389 0.085366 0 0.29231 0.068493 0.39604
223 0.0908 0.082237 0 0 0.066667 0.36765
224 0.0906 0.072298 0 0 0.066667 0.34118
225 0.071988 0.06279 0 0 0.06383 0
226 0.053892 0.0604 0 0 0.061856 0
227 0.019412 0.011785 0 0 0.060976 0
228 0 0 0 0 0.059406 0
229 0 0 0 0 0.041667 0
230 0 0 0 0 0.038462 0
